AWA: Adversarial Website Adaptation

One of the most important obligations of privacy-enhancing technologies is to bring confidentiality and privacy to users' browsing activities on the Internet. The website fingerprinting attack enables a local passive eavesdropper to predict the target user's browsing activities even she uses anonymous technologies, such as VPNs, IPsec, and Tor. Recently, the growth of deep learning empowers adversaries to conduct the website fingerprinting attack with higher accuracy. In this paper, we propose a new defense against website fingerprinting attack using adversarial deep learning approaches called Adversarial Website Adaptation (AWA). AWA creates a transformer set in each run so that each website has a unique transformer. Each transformer generates adversarial traces to evade the adversary's classifier. AWA has two versions, including Universal AWA (UAWA) and Non-Universal AWA (NUAWA). Unlike NUAWA, there is no need to access the entire trace of a website in order to generate an adversarial trace in UAWA. We accommodate secret random elements in the training phase of transformers in order for AWA to generate various sets of transformers in each run. We run AWA several times and create multiple sets of transformers. If an adversary and a target user select different sets of transformers, the accuracy of adversary's classifier is almost 19.52% and 31.94% with almost 22.28% and 26.28% bandwidth overhead in UAWA and NUAWA, respectively. If a more powerful adversary generates adversarial traces through multiple sets of transformers and trains a classifier on them, the accuracy of adversary's classifier is almost 49.10% and 25.93% with almost 62.52% and 64.33% bandwidth overhead in UAWA and NUAW, respectively.

==> csv/dis_pre/dis_ada1-21.csv <==
new_trg,new_src,range,src,trg
1.89394,2.26871,0,1.11,1.0
-3.31783,-2.38,1,-2.38,-2.57
4.75036,2.4176,2,2.33,1.55
-6.16848,-6.00578,3,-3.88,-5.56
11.6046,9.73919,4,2.15,1.95
-8.05473,-4.19,5,-4.19,-6.83
5.82211,5.80564,6,1.48,2.2
-8.81744,-4.03673,7,-3.46,-5.81
13.521,5.85628,8,1.45,2.11
-9.72762,-5.1288,9,-5.12,-4.77
23.1541,9.80185,10,1.51,2.05
-10.0988,-6.48354,11,-5.87,-4.43
7.70361,3.67773,12,1.91,2.1
-7.00102,-4.49,13,-4.49,-3.93
8.69542,4.63227,14,1.59,2.07
-9.41294,-7.60139,15,-4.42,-4.54
10.5817,5.93087,16,1.46,2.03
-11.6294,-5.65,17,-5.65,-5.92
25.5754,5.24061,18,1.44,1.94
-13.6619,-11.9341,19,-8.21,-7.88
8.97296,7.20587,20,1.44,1.73
-12.3068,-8.92,21,-8.92,-9.66
21.0665,5.91993,22,1.4,1.63
-15.3695,-12.8728,23,-9.39,-9.91
7.99461,6.73911,24,1.54,1.73
-14.9331,-7.61,25,-7.61,-11.77
18.147,5.34335,26,1.71,1.52
-16.5444,-13.069,27,-9.13,-12.57
7.8302,7.35474,28,2.0,1.58
-16.8005,-9.81,29,-9.81,-14.31
12.5881,5.89303,30,1.64,1.74
-17.2577,-13.9631,31,-10.08,-14.98
7.28325,7.2193,32,1.77,1.52
-16.2767,-12.63,33,-12.63,-14.67
10.8512,6.63333,34,1.71,1.34
-18.8465,-15.0574,35,-12.0,-17.62
7.62692,7.09977,36,1.65,1.38
-18.676,-11.86,37,-11.86,-17.74
8.65575,6.60173,38,1.55,1.21
-20.0266,-15.8218,39,-12.69,-19.41
7.65285,7.27732,40,1.91,1.26
-19.7835,-11.74,41,-11.74,-19.31
7.13759,6.38485,42,1.81,1.2
-17.0442,-15.4723,43,-11.65,-16.74
8.07363,7.38146,44,1.8,1.23
-18.6147,-12.21,45,-12.21,-17.94
6.91741,5.671,46,1.72,1.14
-18.0577,-15.5007,47,-11.68,-17.67
8.16273,7.58391,48,1.61,1.25
-17.5466,-14.37,49,-14.37,-17.15
7.43694,6.39009,50,1.35,1.29
-18.5509,-17.5658,51,-14.16,-18.3
8.4516,6.99986,52,1.45,1.19
-20.0246,-12.9126,53,-12.91,-19.54
8.21479,5.96978,54,1.37,1.18
-18.1002,-17.683,55,-13.88,-17.86
7.26256,7.03937,56,1.5,1.28
-16.6532,-13.3974,57,-13.39,-16.12
8.08349,5.37361,58,1.47,1.16
-16.6781,-17.5564,59,-13.74,-16.31
7.64423,7.13131,60,1.53,1.13
-16.4535,-12.6467,61,-12.64,-15.98
8.08529,5.85329,62,1.63,1.31
-17.2984,-17.5047,63,-13.28,-16.94
9.06189,7.50152,64,1.7,1.23
-16.8484,-14.0027,65,-14.0,-16.3
8.29647,4.98397,66,1.38,1.29
-15.3323,-16.8792,67,-12.39,-14.75
8.95479,7.54963,68,1.78,1.53
-15.8757,-12.87,69,-12.87,-15.44
8.651,5.96052,70,1.89,1.23
-15.522,-17.2307,71,-12.83,-14.85
7.44447,7.45806,72,1.68,1.2
-13.164,-13.12,73,-13.12,-12.69
10.1912,5.74952,74,1.55,1.54
-17.5844,-18.1075,75,-14.27,-16.94
8.56634,6.98216,76,1.42,1.37
-15.1589,-12.64,77,-12.64,-14.68
9.13852,6.10356,78,1.51,1.31
-15.0795,-17.3603,79,-13.66,-14.56
8.42187,7.12038,80,1.62,1.16
-15.0172,-14.47,81,-14.47,-14.36
7.62814,5.82372,82,1.41,1.14
-15.3497,-18.1035,83,-14.8,-14.97
10.0251,6.72544,84,1.25,1.18
-17.2873,-13.04,85,-13.04,-16.71
8.4956,6.8327,86,1.44,1.53
-14.7467,-19.5903,87,-16.38,-14.39
9.06679,6.7492,88,1.27,1.16
-13.8421,-15.28,89,-15.28,-13.21
9.28741,6.14222,90,1.33,1.24
-15.8979,-19.2128,91,-16.11,-15.33
8.28823,6.94683,92,1.39,1.26
-15.2796,-13.64,93,-13.64,-14.7
9.98877,6.42406,94,1.3,1.31
-16.1245,-18.4277,95,-15.35,-15.38
8.02476,6.85991,96,1.38,1.23
-14.5914,-12.66,97,-12.66,-13.91
9.73716,6.26082,98,1.28,1.7
-15.1895,-17.428,99,-14.31,-14.24
8.174,6.59636,100,1.26,1.53
-15.5906,-14.26,101,-14.26,-14.87
10.4542,5.36902,102,1.18,1.71
-14.8159,-15.7335,103,-12.44,-13.83
7.82024,6.49036,104,1.34,1.46
-14.1991,-11.89,105,-11.89,-13.43
10.3327,5.70868,106,1.17,1.26
-15.5136,-14.9007,107,-11.68,-14.3
9.22288,6.60456,108,1.18,1.7
-13.237,-11.86,109,-11.86,-12.07
10.3497,5.32929,110,1.08,1.63
-13.3559,-14.5543,111,-11.86,-11.76
8.54866,6.04749,112,1.13,1.41
-14.98,-10.5,113,-10.5,-13.86
11.1912,5.96561,114,1.19,1.59
-14.5224,-14.1184,115,-11.61,-13.23
8.83108,5.76863,116,1.1,1.51
-15.1101,-12.71,117,-12.71,-13.9
10.8873,4.54752,118,1.06,1.52
-15.8209,-12.0564,119,-8.77,-14.56
9.63945,6.16893,120,1.11,1.52
-14.5952,-10.55,121,-10.55,-13.28
9.99156,5.17501,122,0.9,1.32
-14.3729,-12.335,123,-10.07,-12.77
9.18912,5.67009,124,0.95,1.71
-12.8415,-9.16,125,-9.16,-11.25
10.5555,5.70829,126,0.95,1.36
-16.0269,-12.8236,127,-11.23,-14.78
8.67644,4.89204,128,0.93,1.53
-14.8334,-9.48491,129,-9.48,-13.84
11.9124,4.85085,130,0.91,1.34
-15.653,-11.6894,131,-9.19,-14.45
7.79438,4.98202,132,0.83,1.35
-15.2131,-9.6,133,-9.6,-14.26
11.3453,4.13807,134,0.79,1.39
-16.3752,-9.31742,135,-7.26,-15.11
8.06116,4.97465,136,0.82,1.32
-16.4526,-7.02,137,-7.02,-15.69
10.5926,5.15991,138,0.77,1.34
-13.7598,-10.4612,139,-8.63,-12.55
9.84074,4.59578,140,0.86,1.3
-17.1831,-7.63057,141,-7.63,-16.5
8.31802,3.90286,142,0.81,1.24
-13.6936,-9.14358,143,-7.17,-12.61
7.65449,4.62591,144,0.81,1.41
-16.0512,-7.21512,145,-7.21,-15.18
10.9498,4.5016,146,0.8,1.49
-17.3682,-8.96854,147,-7.43,-16.35
8.57473,4.3732,148,0.74,1.2
-15.5129,-6.96,149,-6.96,-14.67
8.6722,4.6582,150,0.67,1.61
-13.3995,-8.24121,151,-6.85,-12.51
8.96486,4.06317,152,0.65,1.5
-15.4929,-6.24577,153,-6.24,-14.58
10.3469,3.539,154,0.64,1.3
-16.7221,-6.8889,155,-5.31,-15.95
8.21713,3.70791,156,0.62,1.32
-14.0175,-6.17917,157,-6.16,-13.52
10.5386,3.52997,158,0.64,1.34
-16.0645,-6.39544,159,-5.11,-15.24
8.67596,3.29852,160,0.53,1.48
-14.7527,-4.87739,161,-4.87,-14.22
9.18784,3.2224,162,0.42,1.84
-14.8274,-5.52947,163,-4.5,-13.86
9.58695,3.15503,164,0.48,1.5
-15.9308,-3.96357,165,-3.94,-15.06
9.22406,3.28758,166,0.45,1.52
-14.4851,-4.0967,167,-3.32,-13.66
8.55755,2.53795,168,0.4,1.32
-16.4196,-2.77,169,-2.77,-15.33
9.41663,2.36971,170,0.33,1.25
-16.3689,-3.30166,171,-2.5,-15.63
9.98497,2.06097,172,0.33,1.25
-15.3618,-2.8,173,-2.8,-14.22
7.66574,1.62843,174,0.3,1.48
-14.4771,-2.35737,175,-1.78,-13.66
10.9972,1.30189,176,0.18,1.95
-15.9619,-1.38,177,-1.38,-15.04
9.75801,1.77533,178,0.21,1.67
-15.923,-2.751,179,-2.48,-14.87
7.54403,1.06923,180,0.2,1.39
-13.4625,-1.82,181,-1.82,-12.55
11.8257,0.993412,182,0.19,1.65
-17.7105,-1.87768,183,-1.53,-16.73
9.56219,0.972432,184,0.16,1.52
-15.8068,-1.51,185,-1.51,-14.76
9.13068,1.13467,186,0.15,1.59
-13.9065,-1.78392,187,-1.54,-13.04
9.86243,0.816066,188,0.12,1.64
-16.666,-1.34,189,-1.34,-15.91
10.3805,0.717928,190,0.13,1.49
-15.9189,-1.56458,191,-1.13,-15.09
9.94963,0.805288,192,0.15,1.99
-15.8379,-1.09,193,-1.09,-15.02
9.9546,0.538953,194,0.15,1.5
-15.2013,-1.35666,195,-0.99,-14.4
8.75041,0.730765,196,0.11,1.58
-16.3637,-1.22,197,-1.22,-15.42
9.65729,0.704891,198,0.09,1.69
-15.9802,-1.20011,199,-1.0,-15.25
9.19489,0.521951,200,0.09,1.59
-15.913,-1.18,201,-1.18,-15.06
10.4753,0.580323,202,0.1,1.58
-16.641,-0.874397,203,-0.66,-15.98
7.9103,0.489797,204,0.07,1.65
-15.1471,-0.61,205,-0.61,-14.58
11.2405,0.375575,206,0.06,1.58
-18.5932,-0.742805,207,-0.54,-17.93
8.62769,0.534544,208,0.07,2.04
-15.7725,-0.79,209,-0.79,-15.13
10.4439,0.645774,210,0.07,1.56
-17.9355,-0.814821,211,-0.75,-17.14
9.34253,0.367912,212,0.05,1.31
-15.3992,-0.37,213,-0.37,-14.52
10.0299,0.478435,214,0.06,1.55
-15.1733,-0.747921,215,-0.59,-14.24
9.8555,0.318767,216,0.05,1.87
-16.629,-0.47,217,-0.47,-15.65
9.93184,0.120933,218,0.03,1.61
-16.0324,-0.545987,219,-0.44,-15.22
9.62097,0.21552,220,0.04,1.59
-16.0875,-0.18,221,-0.18,-15.04
9.44808,0.316073,222,0.03,1.61
-15.3803,-0.61211,223,-0.52,-14.69
9.53413,0.208937,224,0.03,1.73
-17.1368,-0.5,225,-0.5,-16.53
9.91948,0.176879,226,0.04,1.3
-17.2078,-0.310738,227,-0.15,-16.42
9.32335,0.299396,228,0.06,1.43
-15.6323,-0.24,229,-0.24,-14.76
10.1972,0.217418,230,0.02,1.66
-17.7404,-0.276677,231,-0.26,-16.98
7.7681,0.104871,232,0.02,1.52
-15.5468,-0.07,233,-0.07,-14.73
10.6972,0.0698692,234,0.03,1.25
-18.6653,-0.171263,235,-0.04,-17.94
9.17503,0.14592,236,0.03,1.55
-16.0589,-0.2,237,-0.2,-15.12
10.5256,0.0599864,238,0.03,1.72
-16.576,-0.203425,239,-0.11,-15.87
9.19903,0.185589,240,0.03,1.55
-17.8212,-0.26,241,-0.26,-16.86
8.68157,0.282011,242,0.02,1.62
-15.6927,-0.33,243,-0.33,-15.02
9.61081,0.0909149,244,0.02,1.58
-17.2605,-0.21,245,-0.21,-16.47
9.62292,0.14447,246,0.02,1.4
-17.1054,-0.327463,247,-0.25,-16.43
9.6929,0.120153,248,0.02,1.48
-17.7269,-0.32,249,-0.32,-17.07
9.03051,0.0682105,250,0.02,1.47
-17.8102,-0.215312,251,-0.16,-17.25
9.36786,0.173342,252,0.02,1.5
-16.6459,-0.29,253,-0.29,-15.8
9.53858,0.295272,254,0.02,1.7
-15.6022,-0.31,255,-0.31,-15.08
9.08602,0.134998,256,0.02,1.45
-17.7531,-0.14,257,-0.14,-16.74
10.5946,0.094267,258,0.02,1.55
-16.9121,-0.197901,259,-0.11,-16.08
8.02888,0.196012,260,0.03,1.18
-15.3531,-0.1,261,-0.1,-14.51
10.3598,0.105275,262,0.02,1.3
-17.6344,-0.1,263,-0.1,-16.56
8.91295,0.0957357,264,0.02,1.5
-17.149,-0.03,265,-0.03,-16.69
10.5919,0.173728,266,0.01,1.76
-17.2196,-0.08,267,-0.08,-16.55
8.43888,0.0874957,268,0.01,1.47
-18.2661,-0.1,269,-0.1,-17.67
11.4006,0.0,270,0.0,1.5
-17.9855,0.0,271,0.0,-17.23
7.87563,0.0,272,0.0,1.58
-16.6113,0.0,273,0.0,-15.98
10.0103,0.0,274,0.0,1.64
-17.87,0.0,275,0.0,-17.42
9.24901,0.0,276,0.0,1.47
-17.3143,0.0,277,0.0,-16.74
8.30004,0.0,278,0.0,1.33
-17.8559,0.0,279,0.0,-17.36
9.262,0.0,280,0.0,1.37
-19.4241,0.0,281,0.0,-18.65
9.62677,0.0,282,0.0,1.39
-17.0714,0.0,283,0.0,-16.39
8.77441,0.0,284,0.0,1.23
-17.6305,0.0,285,0.0,-16.86
9.3769,0.0,286,0.0,1.47
-16.5178,0.0,287,0.0,-15.78
7.38331,0.0,288,0.0,1.42
-15.3879,0.0,289,0.0,-14.64
10.3976,0.0,290,0.0,1.21
-17.8594,0.0,291,0.0,-17.09
8.84458,0.0,292,0.0,1.27
-18.864,0.0,293,0.0,-18.32
9.0803,0.0,294,0.0,1.19
-16.7108,0.0,295,0.0,-15.96
8.76515,0.0,296,0.0,1.5
-19.3976,0.0,297,0.0,-18.8
10.5542,0.0,298,0.0,1.34
-17.1563,0.0,299,0.0,-16.44


==> csv/dis_pre/dis_ada1-3.csv <==
new_trg,new_src,range,src,trg
1.31909,1.11,0,1.11,1.06
-3.56992,-2.50968,1,-2.38,-2.76
1.53542,2.33572,2,2.33,1.28
-8.12151,-9.45999,3,-3.88,-4.59
1.79957,2.2142,4,2.15,1.55
-18.1574,-8.73594,5,-4.19,-5.0
2.84419,1.48,6,1.48,1.45
-11.6154,-11.377,7,-3.46,-7.84
1.29876,1.4833,8,1.45,1.26
-19.3171,-25.6869,9,-5.12,-10.13
1.90171,1.51,10,1.51,1.11
-19.3099,-25.0173,11,-5.87,-13.06
1.33,1.94731,12,1.91,1.33
-20.495,-22.9754,13,-4.49,-12.9
2.13578,1.6012,14,1.59,1.41
-20.8433,-14.7288,15,-4.42,-10.76
1.25,1.48765,16,1.46,1.25
-21.1987,-25.9178,17,-5.65,-11.82
2.0994,1.47014,18,1.44,1.37
-23.1716,-21.2376,19,-8.21,-12.12
1.4,1.45043,20,1.44,1.4
-23.6962,-30.0999,21,-8.92,-11.86
2.27364,1.44191,22,1.4,1.55
-21.3788,-23.7104,23,-9.39,-11.61
1.64,1.54,24,1.54,1.64
-25.0479,-29.3093,25,-7.61,-11.44
2.16242,1.76483,26,1.71,1.53
-21.9778,-21.5873,27,-9.13,-11.84
1.5072,2.0,28,2.0,1.5
-24.4655,-28.4369,29,-9.81,-13.72
2.21196,1.67014,30,1.64,1.56
-23.9671,-23.4649,31,-10.08,-14.76
1.36366,1.77041,32,1.77,1.36
-24.158,-30.6873,33,-12.63,-15.73
1.87969,1.7368,34,1.71,1.23
-24.6189,-22.8624,35,-12.0,-16.06
1.43846,1.65845,36,1.65,1.43
-23.2987,-27.5489,37,-11.86,-15.67
2.10233,1.60467,38,1.55,1.46
-25.4714,-23.6559,39,-12.69,-16.89
1.32625,1.91833,40,1.91,1.32
-24.4024,-26.893,41,-11.74,-17.5
1.98221,1.89491,42,1.81,1.3
-24.5412,-24.6084,43,-11.65,-16.86
1.3664,1.81917,44,1.8,1.35
-23.8364,-26.1163,45,-12.21,-16.41
2.27073,1.86834,46,1.72,1.5
-24.6817,-23.0636,47,-11.68,-16.95
1.40683,1.64476,48,1.61,1.4
-23.0022,-26.6995,49,-14.37,-16.2
2.04808,1.53483,50,1.35,1.35
-25.0905,-26.0326,51,-14.16,-17.82
1.42274,1.45,52,1.45,1.4
-23.7,-22.1491,53,-12.91,-15.79
1.97564,1.62045,54,1.37,1.28
-23.9288,-25.3183,55,-13.88,-16.54
1.3626,1.51355,56,1.5,1.35
-24.9452,-23.0415,57,-13.39,-16.83
2.04108,1.78222,58,1.47,1.33
-23.7685,-24.1489,59,-13.74,-15.77
1.27168,1.55248,60,1.53,1.25
-24.1012,-21.5179,61,-12.64,-17.14
1.83345,1.94067,62,1.63,1.27
-23.5094,-23.2183,63,-13.28,-16.11
1.35376,1.72176,64,1.7,1.32
-22.6598,-22.02,65,-14.0,-15.04
1.7936,1.65432,66,1.38,1.24
-23.2199,-22.7122,67,-12.39,-15.47
1.20175,1.82716,68,1.78,1.17
-23.5712,-21.9272,69,-12.87,-16.11
2.1318,2.17463,70,1.89,1.46
-23.9059,-20.8584,71,-12.83,-16.05
1.25773,1.73719,72,1.68,1.21
-24.5925,-21.4285,73,-13.12,-16.12
1.98922,1.85582,74,1.55,1.24
-22.809,-21.9737,75,-14.27,-14.9
1.33284,1.51783,76,1.42,1.29
-23.2305,-19.4682,77,-12.64,-14.19
2.08461,1.97495,78,1.51,1.3
-23.7633,-20.0946,79,-13.66,-15.57
1.29729,1.78688,80,1.62,1.24
-22.1999,-21.3977,81,-14.47,-14.71
2.03607,1.92823,82,1.41,1.23
-22.8072,-21.2145,83,-14.8,-14.6
1.4988,1.64153,84,1.25,1.44
-23.1741,-18.254,85,-13.04,-15.11
2.00244,1.92099,86,1.44,1.3
-22.4376,-21.3957,87,-16.38,-14.35
1.45122,1.79966,88,1.27,1.41
-21.0878,-18.9849,89,-15.28,-11.86
2.0748,1.92169,90,1.33,1.33
-22.2436,-21.2434,91,-16.11,-13.31
1.47909,1.83619,92,1.39,1.44
-21.7925,-17.3136,93,-13.64,-14.49
2.1046,1.90623,94,1.3,1.33
-21.4374,-19.0491,95,-15.35,-14.07
1.24763,1.94501,96,1.38,1.23
-21.8104,-16.2646,97,-12.66,-12.49
1.97048,1.75332,98,1.28,1.2
-21.8844,-18.155,99,-14.31,-13.36
1.29176,1.77805,100,1.26,1.27
-21.5413,-17.4141,101,-14.26,-13.55
2.0946,1.70007,102,1.18,1.28
-22.0286,-15.4481,103,-12.44,-13.19
1.48371,1.62576,104,1.34,1.47
-22.3497,-14.9226,105,-11.89,-13.45
2.19241,1.8015,106,1.17,1.27
-20.1365,-14.477,107,-11.68,-12.21
1.30309,1.52288,108,1.18,1.3
-20.9148,-14.2036,109,-11.86,-11.08
2.27084,1.71346,110,1.08,1.5
-19.6205,-13.9452,111,-11.86,-11.13
1.49,1.64958,112,1.13,1.49
-20.4344,-12.7039,113,-10.5,-11.25
1.966,1.81306,114,1.19,1.23
-20.2516,-13.6611,115,-11.61,-12.17
1.34,1.58124,116,1.1,1.34
-19.4953,-14.5708,117,-12.71,-11.66
1.97089,1.85218,118,1.06,1.27
-21.3878,-11.0725,119,-8.77,-13.14
1.22078,1.7063,120,1.11,1.22
-19.1227,-12.2178,121,-10.55,-12.29
2.20898,1.65389,122,0.9,1.46
-20.184,-11.9497,123,-10.07,-12.73
1.28593,1.4228,124,0.95,1.28
-19.4052,-10.6686,125,-9.16,-10.25
2.11785,1.64214,126,0.95,1.4
-19.9654,-12.943,127,-11.23,-11.16
1.63324,1.39071,128,0.93,1.63
-18.4649,-10.6393,129,-9.48,-10.96
2.21715,1.56947,130,0.91,1.47
-18.8117,-11.1152,131,-9.19,-11.03
1.57151,1.22907,132,0.83,1.55
-19.5317,-10.7473,133,-9.6,-10.15
2.21585,1.51472,134,0.79,1.47
-16.8781,-8.21364,135,-7.26,-8.32
1.51244,1.35454,136,0.82,1.51
-17.7653,-8.23225,137,-7.02,-8.75
2.62884,1.591,138,0.77,1.82
-18.9781,-9.89721,139,-8.63,-9.93
1.52784,1.49532,140,0.86,1.52
-18.6415,-8.9804,141,-7.63,-9.39
2.3743,1.49563,142,0.81,1.62
-17.6581,-8.40202,143,-7.17,-8.61
1.59,1.53911,144,0.81,1.59
-16.7759,-8.139,145,-7.21,-7.59
2.29842,1.59753,146,0.8,1.56
-18.3476,-8.23898,147,-7.43,-9.36
1.53336,1.24685,148,0.74,1.53
-17.4044,-7.81101,149,-6.96,-7.71
2.12373,1.60981,150,0.67,1.4
-17.5004,-7.8856,151,-6.85,-8.01
1.49401,1.23778,152,0.65,1.49
-16.8458,-6.78724,153,-6.24,-8.17
2.29119,1.51201,154,0.64,1.54
-17.5314,-6.1849,155,-5.31,-8.47
1.69,1.42156,156,0.62,1.69
-16.8351,-6.93204,157,-6.16,-6.86
2.35899,1.24884,158,0.64,1.7
-15.9802,-5.50615,159,-5.11,-6.9
1.65,1.20887,160,0.53,1.65
-16.5611,-5.34489,161,-4.87,-7.61
2.22974,0.797029,162,0.42,1.62
-16.5313,-5.07005,163,-4.5,-7.35
1.55,0.838173,164,0.48,1.55
-15.3215,-4.40756,165,-3.94,-6.69
2.34601,0.775654,166,0.45,1.76
-15.9098,-3.82247,167,-3.32,-6.94
1.39,0.68496,168,0.4,1.39
-14.5042,-3.29004,169,-2.77,-6.46
2.1028,0.620428,170,0.33,1.54
-15.8448,-2.8893,171,-2.5,-7.17
1.51,0.506057,172,0.33,1.51
-15.1237,-3.04321,173,-2.8,-6.81
2.21141,0.525433,174,0.3,1.67
-14.2623,-1.90618,175,-1.78,-6.11
1.78,0.424932,176,0.18,1.78
-14.55,-1.45249,177,-1.38,-6.28
1.97453,0.454892,178,0.21,1.49
-15.1058,-2.56087,179,-2.48,-6.36
1.51,0.338702,180,0.2,1.51
-13.7418,-1.82,181,-1.82,-6.16
1.96154,0.448468,182,0.19,1.53
-13.0753,-1.5928,183,-1.53,-5.48
1.45,0.2453,184,0.16,1.45
-12.8395,-1.51,185,-1.51,-4.89
1.68219,0.360066,186,0.15,1.26
-13.3286,-1.54,187,-1.54,-5.39
1.61161,0.257401,188,0.12,1.61
-13.0726,-1.34,189,-1.34,-5.99
1.75787,0.24098,190,0.13,1.33
-12.1843,-1.14981,191,-1.13,-4.66
1.66,0.266565,192,0.15,1.66
-11.5728,-1.09,193,-1.09,-5.79
1.87444,0.225506,194,0.15,1.43
-12.3194,-1.04617,195,-0.99,-4.9
1.34,0.1126,196,0.11,1.34
-12.321,-1.22,197,-1.22,-4.61
1.8477,0.260688,198,0.09,1.41
-12.362,-1.01791,199,-1.0,-4.79
1.46,0.12535,200,0.09,1.46
-10.6609,-1.18,201,-1.18,-4.6
2.11084,0.233753,202,0.1,1.65
-10.7237,-0.66,203,-0.66,-3.86
1.57,0.228262,204,0.07,1.57
-10.9937,-0.61,205,-0.61,-4.47
1.76134,0.11111,206,0.06,1.34
-10.1837,-0.550522,207,-0.54,-3.87
1.27,0.133831,208,0.07,1.27
-10.1443,-0.79,209,-0.79,-3.94
1.8183,0.119434,210,0.07,1.35
-10.5963,-0.793949,211,-0.75,-3.44
1.44,0.0560336,212,0.05,1.44
-9.82402,-0.37,213,-0.37,-4.15
1.87827,0.125686,214,0.06,1.43
-9.97969,-0.683051,215,-0.59,-3.44
1.27572,0.0800395,216,0.05,1.27
-9.09834,-0.47,217,-0.47,-3.37
2.17625,0.0513536,218,0.03,1.71
-10.0091,-0.562103,219,-0.44,-3.26
1.36,0.115353,220,0.04,1.36
-9.8053,-0.232561,221,-0.18,-3.93
2.16367,0.03,222,0.03,1.72
-9.67805,-0.649369,223,-0.52,-3.55
1.6,0.0350527,224,0.03,1.6
-8.92919,-0.528768,225,-0.5,-3.52
1.92106,0.04,226,0.04,1.52
-9.07051,-0.23467,227,-0.15,-2.76
2.19,0.0656203,228,0.06,2.19
-8.79278,-0.401792,229,-0.24,-3.53
1.90088,0.02,230,0.02,1.5
-9.34708,-0.345669,231,-0.26,-3.22
1.48,0.022081,232,0.02,1.48
-7.66426,-0.243052,233,-0.07,-3.2
1.9016,0.03,234,0.03,1.56
-9.46359,-0.171061,235,-0.04,-3.46
1.40598,0.03,236,0.03,1.4
-8.21099,-0.314349,237,-0.2,-3.34
1.80702,0.03,238,0.03,1.5
-8.82475,-0.271299,239,-0.11,-3.13
1.4,0.03,240,0.03,1.4
-7.77538,-0.375684,241,-0.26,-3.04
1.85137,0.03832,242,0.02,1.64
-7.91572,-0.496106,243,-0.33,-2.77
1.42,0.02,244,0.02,1.42
-6.86493,-0.283605,245,-0.21,-2.77
1.27501,0.0715488,246,0.02,1.14
-6.77039,-0.36484,247,-0.25,-2.04
0.9,0.02,248,0.02,0.9
-6.67096,-0.456404,249,-0.32,-2.59
1.20638,0.0747378,250,0.02,1.08
-7.5047,-0.218504,251,-0.16,-2.61
1.2,0.075178,252,0.02,1.2
-5.19078,-0.29,253,-0.29,-2.15
1.19055,0.02,254,0.02,1.07
-6.59279,-0.363829,255,-0.31,-2.51
0.93,0.034387,256,0.02,0.93
-5.2768,-0.14,257,-0.14,-1.85
1.37259,0.0319575,258,0.02,1.24
-6.29617,-0.11,259,-0.11,-2.1
0.76,0.0618609,260,0.03,0.76
-4.67499,-0.1,261,-0.1,-1.58
1.43345,0.0490592,262,0.02,1.31
-5.77762,-0.1,263,-0.1,-2.27
0.74,0.0245459,264,0.02,0.74
-4.67783,-0.03,265,-0.03,-2.07
0.730857,0.0286488,266,0.01,0.62
-4.41343,-0.08,267,-0.08,-1.55
0.84,0.01,268,0.01,0.84
-4.08722,-0.1,269,-0.1,-1.68
0.745616,0.0,270,0.0,0.65
-4.97061,0.0,271,0.0,-2.16
0.57,0.0,272,0.0,0.57
-4.39171,0.0,273,0.0,-2.07
1.16558,0.0,274,0.0,1.1
-3.59017,0.0,275,0.0,-1.49
0.6,0.0,276,0.0,0.6
-4.12036,0.0,277,0.0,-1.58
0.667564,0.0,278,0.0,0.61
-3.34321,0.0,279,0.0,-1.32
0.43,0.0,280,0.0,0.43
-3.53873,0.0,281,0.0,-1.46
0.532257,0.0,282,0.0,0.44
-4.5004,0.0,283,0.0,-2.26
0.36,0.0,284,0.0,0.36
-2.78401,0.0,285,0.0,-1.95
0.439194,0.0,286,0.0,0.37
-3.56859,0.0,287,0.0,-2.13
0.29,0.0,288,0.0,0.29
-2.70745,0.0,289,0.0,-1.01
0.398075,0.0,290,0.0,0.3
-2.914,0.0,291,0.0,-1.51
0.45,0.0,292,0.0,0.45
-2.81228,0.0,293,0.0,-1.36
0.312588,0.0,294,0.0,0.21
-2.53367,0.0,295,0.0,-1.17
0.19,0.0,296,0.0,0.19
-2.15248,0.0,297,0.0,-1.31
0.267406,0.0,298,0.0,0.17
-2.48659,0.0,299,0.0,-1.47


==> csv/dis_pre/dis_ada1-35.csv <==
new_trg,new_src,range,src,trg
1.32,1.11,0,1.11,1.32
-2.71841,-2.39823,1,-2.38,-1.58
1.90805,2.33,2,2.33,1.75
-4.73226,-5.28399,3,-3.88,-3.35
2.11288,2.90573,4,2.15,1.73
-5.9917,-12.6211,5,-4.19,-4.22
2.03307,1.49459,6,1.48,1.91
-4.80871,-3.54898,7,-3.46,-4.05
2.30069,1.62151,8,1.45,2.25
-9.34931,-17.5282,9,-5.12,-5.08
2.95166,3.65873,10,1.51,2.85
-3.41317,-5.9578,11,-5.87,-3.18
2.66087,3.85806,12,1.91,2.61
-11.5344,-15.4777,13,-4.49,-3.61
3.47,5.7631,14,1.59,3.47
-3.35107,-4.44404,15,-4.42,-3.35
5.20225,4.2391,16,1.46,5.19
-11.3617,-12.3162,17,-5.65,-2.51
5.46,5.407,18,1.44,5.46
-3.24256,-8.36348,19,-8.21,-3.11
5.46,4.11772,20,1.44,5.46
-12.7233,-12.1521,21,-8.92,-3.52
4.6,3.75587,22,1.4,4.6
-5.02243,-10.1683,23,-9.39,-4.64
4.20951,3.39674,24,1.54,4.19
-13.0199,-10.5532,25,-7.61,-5.94
4.93,3.96076,26,1.71,4.93
-7.23432,-10.8506,27,-9.13,-5.99
3.51619,2.7898,28,2.0,3.45
-13.1041,-14.6586,29,-9.81,-7.61
3.31912,4.11089,30,1.64,3.28
-10.0064,-12.594,31,-10.08,-9.35
3.35256,2.47557,32,1.77,3.01
-15.1586,-15.5128,33,-12.63,-10.37
3.0801,5.36601,34,1.71,2.94
-9.46935,-17.224,35,-12.0,-8.09
2.463,2.64538,36,1.65,1.89
-13.6023,-14.7498,37,-11.86,-10.61
2.41751,3.66956,38,1.55,2.34
-13.7239,-19.443,39,-12.69,-12.26
2.68525,2.1577,40,1.91,1.77
-15.4971,-16.3657,41,-11.74,-12.59
1.9651,3.49486,42,1.81,1.65
-13.022,-19.9521,43,-11.65,-11.01
3.29075,2.37823,44,1.8,1.92
-17.1845,-16.4101,45,-12.21,-13.68
2.31155,2.93689,46,1.72,1.88
-13.8062,-20.265,47,-11.68,-10.28
3.15738,1.85391,48,1.61,1.79
-17.9991,-19.4769,49,-14.37,-13.33
1.83241,2.23649,50,1.35,1.46
-16.2023,-26.3953,51,-14.16,-13.93
2.78512,1.64074,52,1.45,1.51
-17.0052,-19.2457,53,-12.91,-13.23
1.96272,2.12813,54,1.37,1.74
-16.6506,-27.8667,55,-13.88,-13.25
2.63891,1.64108,56,1.5,1.78
-19.959,-22.3643,57,-13.39,-15.08
1.59235,2.23108,58,1.47,1.39
-19.5509,-25.6376,59,-13.74,-14.68
2.20906,1.62584,60,1.53,1.27
-21.4737,-21.6086,61,-12.64,-14.63
1.81259,2.15004,62,1.63,1.63
-22.314,-26.5385,63,-13.28,-17.82
2.64263,1.8272,64,1.7,1.49
-19.1446,-23.2423,65,-14.0,-13.61
1.68017,1.9066,66,1.38,1.37
-20.1689,-25.6652,67,-12.39,-13.93
2.71956,1.9304,68,1.78,1.44
-22.2804,-23.9975,69,-12.87,-14.78
1.87549,2.93031,70,1.89,1.56
-21.7196,-30.0501,71,-12.83,-15.88
3.11687,2.24057,72,1.68,1.87
-19.3843,-24.5975,73,-13.12,-13.02
1.84483,2.34254,74,1.55,1.56
-22.4429,-29.6532,75,-14.27,-16.99
2.8909,1.96276,76,1.42,1.99
-21.236,-23.2534,77,-12.64,-14.72
1.78584,1.91784,78,1.51,1.6
-21.8019,-27.8423,79,-13.66,-16.1
2.23213,1.90652,80,1.62,1.49
-21.7349,-29.2249,81,-14.47,-15.3
1.34813,2.60352,82,1.41,1.24
-17.1847,-29.8252,83,-14.8,-11.01
1.95484,1.38132,84,1.25,1.29
-22.2804,-25.1022,85,-13.04,-17.08
1.28673,2.21913,86,1.44,1.14
-22.2666,-31.424,87,-16.38,-14.46
1.86368,1.41871,88,1.27,1.31
-20.0264,-25.0777,89,-15.28,-14.04
1.76572,2.14665,90,1.33,1.61
-21.3196,-31.8702,91,-16.11,-15.02
2.40272,1.65943,92,1.39,1.37
-22.1418,-22.8213,93,-13.64,-14.24
1.26965,1.97963,94,1.3,1.13
-17.7204,-28.5669,95,-15.35,-11.91
2.2684,1.7589,96,1.38,1.18
-21.9937,-22.617,97,-12.66,-14.47
1.45471,2.05495,98,1.28,1.31
-18.3421,-30.4809,99,-14.31,-12.2
2.29564,1.69794,100,1.26,1.23
-21.6907,-22.9814,101,-14.26,-15.32
1.46909,1.61082,102,1.18,1.31
-20.8551,-27.6621,103,-12.44,-13.38
1.99953,1.34,104,1.34,1.05
-21.1126,-21.0979,105,-11.89,-12.17
1.52756,1.69839,106,1.17,1.3
-18.6628,-28.2036,107,-11.68,-10.87
2.03092,1.43333,108,1.18,1.09
-20.3405,-23.5392,109,-11.86,-12.91
1.38853,1.34593,110,1.08,1.11
-19.0594,-28.6331,111,-11.86,-11.25
2.3465,1.42208,112,1.13,1.24
-17.2971,-21.4148,113,-10.5,-12.16
1.46061,1.42293,114,1.19,1.15
-18.1776,-29.5992,115,-11.61,-10.19
2.43168,1.13926,116,1.1,1.12
-18.3429,-23.2735,117,-12.71,-12.67
1.45663,1.49845,118,1.06,1.19
-18.0755,-24.9439,119,-8.77,-12.22
2.16959,1.25433,120,1.11,1.03
-20.1735,-18.4326,121,-10.55,-12.03
1.29785,1.23692,122,0.9,1.14
-18.9215,-25.7654,123,-10.07,-12.4
2.18633,1.40969,124,0.95,1.08
-19.4923,-17.0397,125,-9.16,-11.17
1.46964,1.18982,126,0.95,1.27
-18.1596,-23.8317,127,-11.23,-11.42
2.28174,0.945164,128,0.93,1.17
-17.8599,-16.0143,129,-9.48,-11.21
1.28376,1.06086,130,0.91,1.05
-18.5725,-23.2192,131,-9.19,-10.56
2.24185,0.847657,132,0.83,1.13
-19.0047,-16.51,133,-9.6,-12.18
1.3916,1.05109,134,0.79,1.17
-19.1333,-18.4874,135,-7.26,-11.19
2.01563,0.899759,136,0.82,1.1
-18.2948,-15.4342,137,-7.02,-11.39
1.3906,0.960192,138,0.77,1.13
-21.1915,-20.3297,139,-8.63,-12.78
1.95154,1.06506,140,0.86,1.26
-18.3695,-14.8208,141,-7.63,-11.33
1.16981,0.964774,142,0.81,1.03
-21.4812,-17.5876,143,-7.17,-11.43
1.66201,0.92004,144,0.81,1.08
-19.765,-12.2027,145,-7.21,-11.38
1.35049,1.0493,146,0.8,1.19
-21.1229,-17.0404,147,-7.43,-12.09
1.62548,0.905824,148,0.74,1.14
-17.8892,-11.7504,149,-6.96,-10.22
1.19827,0.725492,150,0.67,1.06
-19.9341,-15.1091,151,-6.85,-11.27
1.66082,0.65,152,0.65,1.02
-17.5145,-10.1157,153,-6.24,-9.38
1.35211,0.860873,154,0.64,1.24
-17.8882,-11.3781,155,-5.31,-9.95
1.70255,0.62,156,0.62,1.15
-18.701,-8.85938,157,-6.16,-11.93
1.33268,0.848509,158,0.64,1.22
-18.0507,-10.675,159,-5.11,-8.54
1.72057,0.53,160,0.53,1.05
-18.4295,-7.1061,161,-4.87,-11.08
1.54349,0.536369,162,0.42,1.24
-17.9368,-7.93297,163,-4.5,-8.7
2.06332,0.48,164,0.48,1.37
-14.0803,-5.78862,165,-3.94,-7.45
1.57154,0.527049,166,0.45,1.03
-17.1881,-6.88294,167,-3.32,-8.77
1.73346,0.468866,168,0.4,1.05
-14.6377,-4.22862,169,-2.77,-6.49
1.59152,0.510992,170,0.33,1.2
-16.3153,-4.61672,171,-2.5,-7.74
1.55821,0.33,172,0.33,0.91
-14.5937,-4.55357,173,-2.8,-6.23
1.29066,0.465468,174,0.3,1.02
-15.1555,-4.97352,175,-1.78,-8.61
1.67364,0.18,176,0.18,1.13
-13.0931,-2.45982,177,-1.38,-6.5
1.29295,0.226526,178,0.21,1.07
-12.4437,-4.86989,179,-2.48,-6.96
1.55251,0.2,180,0.2,0.95
-14.3905,-3.23836,181,-1.82,-6.4
1.28723,0.19,182,0.19,0.93
-10.4614,-3.97634,183,-1.53,-6.11
1.86397,0.16,184,0.16,1.09
-11.0367,-2.42532,185,-1.51,-5.3
1.05426,0.247159,186,0.15,0.91
-11.6242,-3.42736,187,-1.54,-6.19
1.65534,0.301972,188,0.12,1.04
-12.233,-2.08256,189,-1.34,-6.74
0.999927,0.132685,190,0.13,0.85
-10.8223,-2.23827,191,-1.13,-5.77
1.20543,0.203854,192,0.15,0.92
-10.6293,-1.92344,193,-1.09,-5.73
0.920902,0.15,194,0.15,0.86
-10.8223,-2.62842,195,-0.99,-4.69
1.06536,0.11,196,0.11,0.85
-11.5077,-1.97716,197,-1.22,-6.64
0.868039,0.10106,198,0.09,0.81
-11.3734,-2.41366,199,-1.0,-6.03
0.913828,0.09,200,0.09,0.79
-10.4746,-1.60984,201,-1.18,-5.58
0.881877,0.13566,202,0.1,0.82
-11.0573,-2.32804,203,-0.66,-5.76
1.17364,0.07,204,0.07,0.99
-10.4273,-1.25036,205,-0.61,-4.46
0.869179,0.06,206,0.06,0.81
-9.11168,-1.82241,207,-0.54,-5.07
1.14522,0.07,208,0.07,0.87
-10.2772,-0.971893,209,-0.79,-4.52
0.833724,0.07,210,0.07,0.74
-7.126,-1.47098,211,-0.75,-4.08
1.19298,0.05,212,0.05,0.88
-9.2347,-0.668569,213,-0.37,-4.48
0.950865,0.06,214,0.06,0.9
-6.36413,-1.07028,215,-0.59,-3.3
1.06559,0.05,216,0.05,0.71
-8.93252,-1.33802,217,-0.47,-4.59
0.847928,0.03,218,0.03,0.72
-6.9714,-1.31845,219,-0.44,-3.87
1.01563,0.04,220,0.04,0.66
-7.70511,-0.514479,221,-0.18,-4.67
0.77084,0.03,222,0.03,0.67
-7.7127,-1.54334,223,-0.52,-3.49
0.853284,0.03,224,0.03,0.64
-8.12061,-0.719851,225,-0.5,-4.52
0.712436,0.04,226,0.04,0.67
-6.62807,-0.814883,227,-0.15,-3.33
0.837192,0.06,228,0.06,0.72
-7.13622,-0.666531,229,-0.24,-3.28
0.812362,0.02,230,0.02,0.71
-7.51672,-0.626832,231,-0.26,-3.75
0.701928,0.02,232,0.02,0.63
-6.11971,-0.540706,233,-0.07,-2.81
0.645994,0.03,234,0.03,0.62
-4.67172,-0.556712,235,-0.04,-2.36
0.638571,0.03,236,0.03,0.55
-7.11132,-0.436471,237,-0.2,-3.27
0.57287,0.03,238,0.03,0.56
-4.66118,-0.579342,239,-0.11,-2.1
0.580137,0.03,240,0.03,0.47
-4.43959,-0.422063,241,-0.26,-2.25
0.560569,0.02,242,0.02,0.53
-3.87662,-1.00353,243,-0.33,-1.98
0.403512,0.02,244,0.02,0.35
-4.59803,-0.381916,245,-0.21,-2.09
0.39,0.02,246,0.02,0.39
-2.78104,-0.646131,247,-0.25,-1.24
0.46294,0.02,248,0.02,0.46
-3.33994,-0.414107,249,-0.32,-1.7
0.36,0.02,250,0.02,0.36
-2.37035,-0.331711,251,-0.16,-1.21
0.4,0.02,252,0.02,0.4
-3.83669,-0.29,253,-0.29,-1.8
0.3465,0.02,254,0.02,0.34
-1.92702,-0.460007,255,-0.31,-0.92
0.411855,0.02,256,0.02,0.38
-2.90915,-0.14,257,-0.14,-1.22
0.37,0.02,258,0.02,0.37
-1.35198,-0.151966,259,-0.11,-1.14
0.28,0.03,260,0.03,0.28
-2.92518,-0.434494,261,-0.1,-0.98
0.28,0.02,262,0.02,0.28
-1.58573,-0.320001,263,-0.1,-0.89
0.27,0.02,264,0.02,0.27
-1.7136,-0.03,265,-0.03,-0.58
0.36,0.01,266,0.01,0.36
-0.724716,-0.277086,267,-0.08,-0.65
0.24,0.01,268,0.01,0.24
-1.97174,-0.1,269,-0.1,-1.15
0.24,0.0,270,0.0,0.24
-0.593727,0.0,271,0.0,-0.29
0.16,0.0,272,0.0,0.16
-1.29462,0.0,273,0.0,-0.53
0.17,0.0,274,0.0,0.17
-0.921159,0.0,275,0.0,-0.3
0.190458,0.0,276,0.0,0.18
-1.17674,0.0,277,0.0,-0.52
0.213696,0.0,278,0.0,0.2
-0.567834,0.0,279,0.0,-0.44
0.22,0.0,280,0.0,0.22
-1.43902,0.0,281,0.0,-0.54
0.181151,0.0,282,0.0,0.18
-0.63,0.0,283,0.0,-0.63
0.24,0.0,284,0.0,0.24
-1.02231,0.0,285,0.0,-0.5
0.15,0.0,286,0.0,0.15
-0.31,0.0,287,0.0,-0.31
0.16,0.0,288,0.0,0.16
-0.948188,0.0,289,0.0,-0.26
0.19,0.0,290,0.0,0.19
-0.33,0.0,291,0.0,-0.33
0.14,0.0,292,0.0,0.14
-0.693283,0.0,293,0.0,-0.34
0.13,0.0,294,0.0,0.13
-0.144239,0.0,295,0.0,-0.14
0.11,0.0,296,0.0,0.11
-0.696379,0.0,297,0.0,-0.19
0.13,0.0,298,0.0,0.13
-0.38,0.0,299,0.0,-0.38


==> csv/dis_pre/dis_ada1-38.csv <==
new_trg,new_src,range,src,trg
1.28764,1.11,0,1.11,1.27
-8.27915,-9.32721,1,-2.38,-1.41
4.88095,2.35157,2,2.33,1.76
-6.43375,-4.92517,3,-3.88,-3.0
1.58385,2.15416,4,2.15,1.46
-16.0101,-17.705,5,-4.19,-3.89
1.63242,1.48505,6,1.48,1.42
-7.87153,-5.21803,7,-3.46,-4.34
1.65614,1.84243,8,1.45,1.6
-13.0082,-11.7527,9,-5.12,-6.59
1.90891,2.09639,10,1.51,1.49
-13.7192,-8.94082,11,-5.87,-8.63
1.5749,1.92395,12,1.91,1.48
-15.0303,-14.8545,13,-4.49,-12.44
2.50394,2.03915,14,1.59,1.74
-13.4968,-9.07562,15,-4.42,-12.0
2.29099,1.56936,16,1.46,2.13
-18.1033,-15.0425,17,-5.65,-12.1
3.81612,2.36002,18,1.44,3.15
-13.5595,-10.4406,19,-8.21,-12.54
4.12787,1.56806,20,1.44,3.82
-21.2367,-15.318,21,-8.92,-12.29
4.02382,2.96826,22,1.4,3.36
-14.2856,-14.5113,23,-9.39,-11.24
3.24709,1.83148,24,1.54,2.76
-20.1621,-13.7691,25,-7.61,-10.41
3.91233,3.07464,26,1.71,2.69
-16.6551,-14.8199,27,-9.13,-11.28
3.04278,2.3373,28,2.0,2.15
-21.7702,-16.7259,29,-9.81,-11.65
3.87921,2.55043,30,1.64,2.55
-20.8845,-14.9494,31,-10.08,-11.19
2.92611,2.18263,32,1.77,2.28
-21.8325,-19.0917,33,-12.63,-11.32
3.25896,3.00905,34,1.71,2.21
-21.4845,-16.0714,35,-12.0,-12.27
2.71178,2.28486,36,1.65,2.34
-23.5184,-18.3683,37,-11.86,-12.71
3.30469,2.48965,38,1.55,2.1
-19.7334,-16.6918,39,-12.69,-12.82
2.30612,2.63699,40,1.91,1.97
-24.78,-19.0692,41,-11.74,-12.34
3.0108,2.68287,42,1.81,1.99
-18.52,-16.1579,43,-11.65,-12.8
2.11966,2.1432,44,1.8,1.76
-23.8529,-21.8017,45,-12.21,-12.46
3.0955,2.2347,46,1.72,1.93
-22.7372,-16.4007,47,-11.68,-15.44
2.05239,2.01058,48,1.61,1.79
-24.2711,-20.1132,49,-14.37,-12.55
2.82991,2.05298,50,1.35,1.82
-20.6814,-18.8281,51,-14.16,-13.49
2.07591,1.79853,52,1.45,1.56
-26.2606,-20.1333,53,-12.91,-14.82
2.85439,1.88024,54,1.37,1.6
-22.6535,-17.9665,55,-13.88,-16.47
2.11837,1.74444,56,1.5,1.55
-24.2266,-21.3319,57,-13.39,-14.6
2.35341,1.77264,58,1.47,1.45
-22.5207,-18.0589,59,-13.74,-14.85
1.97275,1.86173,60,1.53,1.61
-23.4532,-21.0172,61,-12.64,-13.84
2.80736,2.03148,62,1.63,1.44
-22.1989,-18.4152,63,-13.28,-16.95
1.98394,1.96448,64,1.7,1.54
-26.7757,-23.5316,65,-14.0,-14.87
2.35866,1.96129,66,1.38,1.36
-21.4854,-18.3343,67,-12.39,-14.32
1.9452,2.0375,68,1.78,1.43
-27.1694,-23.256,69,-12.87,-16.42
2.28933,2.40098,70,1.89,1.49
-24.5471,-18.0062,71,-12.83,-14.67
1.59356,1.95848,72,1.68,1.34
-27.1604,-22.2426,73,-13.12,-13.44
2.00378,1.96424,74,1.55,1.33
-20.944,-19.3896,75,-14.27,-11.4
1.67284,1.53106,76,1.42,1.38
-27.4072,-21.7015,77,-12.64,-13.36
2.18389,2.03286,78,1.51,1.31
-20.8036,-18.7281,79,-13.66,-12.12
1.72611,1.84449,80,1.62,1.21
-22.9674,-24.4107,81,-14.47,-10.92
2.27921,1.82849,82,1.41,1.21
-20.9596,-19.5956,83,-14.8,-11.13
1.4703,1.39146,84,1.25,1.1
-24.2527,-22.5832,85,-13.04,-12.32
1.87062,1.73831,86,1.44,1.18
-19.4143,-20.3389,87,-16.38,-11.35
1.58994,1.49098,88,1.27,1.24
-23.3313,-23.2853,89,-15.28,-10.85
1.99568,1.54544,90,1.33,1.21
-17.4132,-19.2706,91,-16.11,-9.35
1.53492,1.57987,92,1.39,1.12
-22.2564,-23.1782,93,-13.64,-9.9
2.07858,1.59178,94,1.3,1.02
-16.9118,-19.0856,95,-15.35,-9.37
1.56196,1.57627,96,1.38,0.99
-18.4704,-22.6965,97,-12.66,-9.23
1.83399,1.64371,98,1.28,1.08
-17.2343,-17.7491,99,-14.31,-10.81
1.32321,1.51798,100,1.26,0.97
-17.7776,-23.4719,101,-14.26,-9.35
1.41759,1.49437,102,1.18,0.99
-12.9947,-15.5209,103,-12.44,-7.6
1.40427,1.50912,104,1.34,1.09
-16.7076,-20.6522,105,-11.89,-8.89
1.4767,1.42708,106,1.17,1.0
-14.2559,-15.0111,107,-11.68,-9.36
1.18543,1.33222,108,1.18,0.92
-16.137,-20.6375,109,-11.86,-6.26
1.48713,1.3216,110,1.08,0.87
-11.8933,-15.051,111,-11.86,-7.75
1.24782,1.29237,112,1.13,0.82
-16.1535,-19.5659,113,-10.5,-6.33
1.19529,1.35867,114,1.19,0.73
-11.3476,-14.0382,115,-11.61,-5.55
1.05713,1.22231,116,1.1,0.75
-14.7237,-19.7416,117,-12.71,-7.21
1.12385,1.28294,118,1.06,0.75
-11.0023,-11.4399,119,-8.77,-5.0
0.945125,1.22125,120,1.11,0.72
-11.396,-17.7581,121,-10.55,-4.43
1.14235,1.16641,122,0.9,0.6
-9.24705,-12.7464,123,-10.07,-5.35
0.850118,1.04727,124,0.95,0.56
-9.91116,-16.8631,125,-9.16,-3.5
0.959594,1.12469,126,0.95,0.62
-7.98562,-12.9869,127,-11.23,-4.3
0.909014,1.07928,128,0.93,0.57
-9.09421,-15.2438,129,-9.48,-3.07
0.714443,1.16309,130,0.91,0.56
-6.54947,-10.9687,131,-9.19,-3.25
0.742418,0.938253,132,0.83,0.52
-6.01231,-15.7469,133,-9.6,-2.51
0.785254,0.984108,134,0.79,0.47
-7.05908,-9.26166,135,-7.26,-3.14
0.580196,0.975326,136,0.82,0.44
-6.31053,-12.9274,137,-7.02,-2.03
0.568372,0.974463,138,0.77,0.4
-4.55306,-10.74,139,-8.63,-2.73
0.583161,1.00525,140,0.86,0.39
-5.40573,-13.4509,141,-7.63,-1.95
0.500849,0.992959,142,0.81,0.43
-3.68399,-8.5717,143,-7.17,-0.98
0.404572,0.949085,144,0.81,0.35
-3.0866,-11.4105,145,-7.21,-1.52
0.344586,1.11206,146,0.8,0.23
-2.82965,-8.92619,147,-7.43,-1.63
0.305717,0.838405,148,0.74,0.24
-2.84031,-10.7352,149,-6.96,-0.81
0.245508,0.85517,150,0.67,0.17
-2.00732,-8.57991,151,-6.85,-1.07
0.28246,0.786207,152,0.65,0.21
-1.61594,-9.38408,153,-6.24,-0.55
0.164596,0.904676,154,0.64,0.14
-1.69089,-6.64054,155,-5.31,-0.81
0.149762,0.788028,156,0.62,0.1
-0.718263,-9.00204,157,-6.16,-0.43
0.20306,0.840212,158,0.64,0.11
-1.37459,-6.02162,159,-5.11,-0.59
0.127844,0.655527,160,0.53,0.12
-0.720036,-6.52404,161,-4.87,-0.23
0.0996541,0.597027,162,0.42,0.08
-0.985975,-5.18583,163,-4.5,-0.71
0.106326,0.546716,164,0.48,0.08
-0.972222,-5.72523,165,-3.94,-0.32
0.134517,0.682532,166,0.45,0.08
-0.478361,-4.11036,167,-3.32,-0.28
0.0970476,0.454207,168,0.4,0.07
-0.750621,-4.76164,169,-2.77,-0.24
0.101503,0.443106,170,0.33,0.04
-0.213937,-3.12149,171,-2.5,-0.17
0.0917978,0.355261,172,0.33,0.05
-0.406345,-4.19028,173,-2.8,-0.22
0.0582846,0.404569,174,0.3,0.05
-0.546797,-2.15328,175,-1.78,-0.37
0.0574125,0.209885,176,0.18,0.04
-0.339151,-2.44026,177,-1.38,-0.13
0.0819958,0.286397,178,0.21,0.03
-0.389267,-2.62004,179,-2.48,-0.23
0.0465766,0.265011,180,0.2,0.02
-0.430292,-2.56648,181,-1.82,-0.28
0.02,0.298718,182,0.19,0.02
-0.299113,-1.83728,183,-1.53,-0.11
0.03,0.182174,184,0.16,0.03
-0.381831,-2.39976,185,-1.51,-0.24
0.02,0.218655,186,0.15,0.02
-0.129498,-1.80682,187,-1.54,-0.02
0.0219577,0.16634,188,0.12,0.02
-0.317251,-2.03388,189,-1.34,-0.26
0.01,0.24656,190,0.13,0.01
-0.18211,-1.38154,191,-1.13,-0.05
0.01,0.173259,192,0.15,0.01
-0.13,-1.90645,193,-1.09,-0.13
0.01,0.177738,194,0.15,0.01
-0.13,-1.16077,195,-0.99,-0.13
0.0411631,0.113057,196,0.11,0.01
-0.294494,-1.8979,197,-1.22,-0.02
0.01,0.136957,198,0.09,0.01
-0.02,-1.26173,199,-1.0,-0.02
0.01,0.0957171,200,0.09,0.01
-0.14,-1.67367,201,-1.18,-0.14
0.02,0.1,202,0.1,0.02
-0.240138,-0.853664,203,-0.66,-0.02
0.0322545,0.0849123,204,0.07,0.03
-0.0253288,-0.960652,205,-0.61,-0.01
0.01,0.0785498,206,0.06,0.01
-0.0474121,-0.801624,207,-0.54,-0.01
0.0,0.076633,208,0.07,0.0
0.0,-1.17924,209,-0.79,0.0
0.0,0.0830891,210,0.07,0.0
0.0,-0.937128,211,-0.75,0.0
0.0,0.0885044,212,0.05,0.0
0.0,-0.64641,213,-0.37,0.0
0.0,0.0707696,214,0.06,0.0
0.0,-0.653773,215,-0.59,0.0
0.0,0.0739214,216,0.05,0.0
0.0,-0.646058,217,-0.47,0.0
0.0,0.03,218,0.03,0.0
0.0,-0.45818,219,-0.44,0.0
0.0,0.0522959,220,0.04,0.0
0.0,-0.395743,221,-0.18,0.0
0.0,0.049001,222,0.03,0.0
0.0,-0.555968,223,-0.52,0.0
0.0,0.0304984,224,0.03,0.0
0.0,-0.585449,225,-0.5,0.0
0.0,0.0501898,226,0.04,0.0
0.0,-0.260265,227,-0.15,0.0
0.0,0.06,228,0.06,0.0
0.0,-0.415951,229,-0.24,0.0
0.0,0.0504293,230,0.02,0.0
0.0,-0.337782,231,-0.26,0.0
0.0,0.0311382,232,0.02,0.0
0.0,-0.410973,233,-0.07,0.0
0.0,0.0588957,234,0.03,0.0
0.0,-0.144327,235,-0.04,0.0
0.0,0.03,236,0.03,0.0
0.0,-0.488123,237,-0.2,0.0
0.0,0.03,238,0.03,0.0
0.0,-0.267404,239,-0.11,0.0
0.0,0.0381251,240,0.03,0.0
0.0,-0.26,241,-0.26,0.0
0.0,0.02,242,0.02,0.0
0.0,-0.371021,243,-0.33,0.0
0.0,0.0348494,244,0.02,0.0
0.0,-0.285911,245,-0.21,0.0
0.0,0.02,246,0.02,0.0
0.0,-0.258789,247,-0.25,0.0
0.0,0.0451146,248,0.02,0.0
0.0,-0.348914,249,-0.32,0.0
0.0,0.028025,250,0.02,0.0
0.0,-0.169103,251,-0.16,0.0
0.0,0.0432365,252,0.02,0.0
0.0,-0.29,253,-0.29,0.0
0.0,0.032672,254,0.02,0.0
0.0,-0.31,255,-0.31,0.0
0.0,0.02,256,0.02,0.0
0.0,-0.14,257,-0.14,0.0
0.0,0.0386714,258,0.02,0.0
0.0,-0.174614,259,-0.11,0.0
0.0,0.03,260,0.03,0.0
0.0,-0.140824,261,-0.1,0.0
0.0,0.02,262,0.02,0.0
0.0,-0.157896,263,-0.1,0.0
0.0,0.02,264,0.02,0.0
0.0,-0.10169,265,-0.03,0.0
0.0,0.01,266,0.01,0.0
0.0,-0.095044,267,-0.08,0.0
0.0,0.01,268,0.01,0.0
0.0,-0.1,269,-0.1,0.0
0.0,0.0,270,0.0,0.0
0.0,0.0,271,0.0,0.0
0.0,0.0,272,0.0,0.0
0.0,0.0,273,0.0,0.0
0.0,0.0,274,0.0,0.0
0.0,0.0,275,0.0,0.0
0.0,0.0,276,0.0,0.0
0.0,0.0,277,0.0,0.0
0.0,0.0,278,0.0,0.0
0.0,0.0,279,0.0,0.0
0.0,0.0,280,0.0,0.0
0.0,0.0,281,0.0,0.0
0.0,0.0,282,0.0,0.0
0.0,0.0,283,0.0,0.0
0.0,0.0,284,0.0,0.0
0.0,0.0,285,0.0,0.0
0.0,0.0,286,0.0,0.0
0.0,0.0,287,0.0,0.0
0.0,0.0,288,0.0,0.0
0.0,0.0,289,0.0,0.0
0.0,0.0,290,0.0,0.0
0.0,0.0,291,0.0,0.0
0.0,0.0,292,0.0,0.0
0.0,0.0,293,0.0,0.0
0.0,0.0,294,0.0,0.0
0.0,0.0,295,0.0,0.0
0.0,0.0,296,0.0,0.0
0.0,0.0,297,0.0,0.0
0.0,0.0,298,0.0,0.0
0.0,0.0,299,0.0,0.0


==> csv/dis_pre/dis_ada1-86.csv <==
new_trg,new_src,range,src,trg
1.90543,4.21204,0,1.11,0.93
-6.23775,-2.58868,1,-2.38,-1.64
4.79108,2.60628,2,2.33,1.88
-14.6136,-8.9997,3,-3.88,-2.13
6.49731,2.23256,4,2.15,1.68
-15.9622,-17.9049,5,-4.19,-3.06
5.4395,1.49074,6,1.48,1.67
-18.3458,-19.7779,7,-3.46,-5.72
3.38284,1.5851,8,1.45,1.55
-15.3379,-21.5258,9,-5.12,-6.64
4.64822,1.56607,10,1.51,1.58
-17.7006,-29.9593,11,-5.87,-8.56
2.16548,2.03347,12,1.91,1.59
-15.9525,-28.5646,13,-4.49,-9.54
3.07834,2.05134,14,1.59,1.54
-20.9458,-25.5319,15,-4.42,-11.98
1.67135,1.51317,16,1.46,1.42
-21.1747,-33.6092,17,-5.65,-14.21
1.94076,1.93863,18,1.44,1.33
-21.7291,-21.7101,19,-8.21,-12.32
1.6365,1.51785,20,1.44,1.54
-23.4035,-28.6129,21,-8.92,-15.75
2.17991,3.09027,22,1.4,1.61
-22.6859,-18.2597,23,-9.39,-13.7
1.81519,1.65455,24,1.54,1.76
-20.3247,-28.9903,25,-7.61,-12.04
2.07312,3.42694,26,1.71,1.58
-18.8994,-15.5064,27,-9.13,-10.97
1.68819,2.68448,28,2.0,1.63
-21.7481,-27.0267,29,-9.81,-12.58
2.14566,4.22833,30,1.64,1.61
-18.7168,-13.2005,31,-10.08,-11.63
1.59645,2.24607,32,1.77,1.37
-19.2966,-25.4853,33,-12.63,-9.95
2.49737,5.39613,34,1.71,1.73
-16.1022,-14.0452,35,-12.0,-8.37
1.84549,2.1332,36,1.65,1.52
-18.3186,-24.728,37,-11.86,-7.0
2.7248,4.94226,38,1.55,1.58
-14.3568,-14.0805,39,-12.69,-5.56
2.50773,2.4608,40,1.91,1.58
-20.7352,-24.9541,41,-11.74,-6.21
3.31359,3.70374,42,1.81,1.89
-18.2754,-12.7553,43,-11.65,-5.78
2.90867,2.17342,44,1.8,1.73
-18.6475,-23.0381,45,-12.21,-4.31
3.20404,4.20287,46,1.72,1.45
-18.9964,-12.3456,47,-11.68,-5.53
2.74037,1.83087,48,1.61,1.6
-17.1953,-23.8987,49,-14.37,-4.05
3.6532,3.57728,50,1.35,1.87
-19.4812,-14.6535,51,-14.16,-5.36
3.26115,2.13563,52,1.45,2.09
-18.9874,-22.0526,53,-12.91,-6.42
4.09355,4.30563,54,1.37,2.05
-19.3415,-14.1129,55,-13.88,-6.04
3.45441,1.98183,56,1.5,2.26
-18.9529,-21.8246,57,-13.39,-7.98
4.14993,3.62645,58,1.47,1.83
-21.3315,-13.8983,59,-13.74,-9.74
2.95957,2.17319,60,1.53,2.01
-19.6174,-20.7696,61,-12.64,-9.9
3.98103,3.27528,62,1.63,1.94
-21.3251,-13.5283,63,-13.28,-9.83
2.73761,2.56778,64,1.7,2.08
-20.7743,-21.8197,65,-14.0,-11.54
3.92345,3.10693,66,1.38,2.36
-21.7396,-12.894,67,-12.39,-10.6
2.45334,2.47008,68,1.78,2.05
-23.2375,-22.0688,69,-12.87,-13.07
2.77185,3.18677,70,1.89,1.74
-23.7812,-13.7252,71,-12.83,-12.79
2.17282,2.2878,72,1.68,1.76
-24.2903,-23.6538,73,-13.12,-13.54
2.27816,2.64049,74,1.55,1.59
-24.2874,-15.0912,75,-14.27,-13.01
1.757,1.92293,76,1.42,1.39
-24.2674,-23.7243,77,-12.64,-13.92
2.18332,2.15836,78,1.51,1.59
-24.1085,-14.7968,79,-13.66,-12.39
1.70201,1.76731,80,1.62,1.37
-23.1072,-26.701,81,-14.47,-12.03
2.14408,2.43969,82,1.41,1.37
-24.0827,-16.0579,83,-14.8,-11.8
1.73028,1.37976,84,1.25,1.51
-24.387,-26.2377,85,-13.04,-12.07
2.08591,2.22035,86,1.44,1.26
-24.9234,-17.5322,87,-16.38,-13.59
1.70105,1.44441,88,1.27,1.5
-24.5554,-26.6816,89,-15.28,-12.21
1.92208,2.0779,90,1.33,1.37
-22.1894,-17.2525,91,-16.11,-12.12
1.84668,1.51796,92,1.39,1.56
-22.6885,-25.2556,93,-13.64,-11.64
2.30312,2.02693,94,1.3,1.61
-20.8922,-16.4192,95,-15.35,-11.01
1.80195,1.60801,96,1.38,1.49
-21.4963,-24.6412,97,-12.66,-10.84
2.13572,1.78363,98,1.28,1.4
-21.1871,-15.445,99,-14.31,-11.24
1.95494,1.50675,100,1.26,1.57
-19.4039,-23.8408,101,-14.26,-8.53
2.41048,1.66538,102,1.18,1.53
-19.6577,-13.7954,103,-12.44,-9.48
2.51179,1.44825,104,1.34,2.09
-19.6307,-22.541,105,-11.89,-8.56
2.60204,1.3431,106,1.17,1.7
-19.8614,-12.9469,107,-11.68,-9.4
2.22019,1.24979,108,1.18,1.75
-18.9841,-23.1261,109,-11.86,-8.06
2.48087,1.23877,110,1.08,1.68
-17.7863,-12.822,111,-11.86,-8.6
2.29998,1.15965,112,1.13,1.8
-16.4103,-22.5957,113,-10.5,-7.18
2.54448,1.42839,114,1.19,1.75
-16.8296,-12.7575,115,-11.61,-8.43
2.10023,1.15057,116,1.1,1.72
-15.2759,-22.4343,117,-12.71,-7.33
2.70066,1.39503,118,1.06,1.86
-15.6461,-10.0776,119,-8.77,-8.04
2.35203,1.23623,120,1.11,2.03
-14.3958,-20.0464,121,-10.55,-6.62
2.54206,1.09726,122,0.9,1.66
-13.851,-11.3701,123,-10.07,-7.14
2.5104,0.971148,124,0.95,2.13
-14.3024,-20.2259,125,-9.16,-7.26
2.8853,1.22677,126,0.95,1.98
-13.0204,-12.279,127,-11.23,-6.76
2.02081,0.930493,128,0.93,1.73
-14.8434,-17.9409,129,-9.48,-7.41
2.88464,1.04359,130,0.91,1.88
-12.6303,-10.0688,131,-9.19,-7.03
2.45067,0.906253,132,0.83,2.15
-12.5418,-16.6583,133,-9.6,-5.57
2.79723,1.18902,134,0.79,1.93
-12.0221,-7.99132,135,-7.26,-7.22
2.42344,0.873257,136,0.82,2.21
-11.8138,-16.5606,137,-7.02,-5.89
2.63318,0.812151,138,0.77,1.8
-10.5284,-9.32618,139,-8.63,-6.24
2.10732,0.87512,140,0.86,1.88
-12.3658,-15.185,141,-7.63,-6.83
2.15709,0.849561,142,0.81,1.64
-8.85384,-8.23269,143,-7.17,-5.64
2.51036,0.822595,144,0.81,2.29
-10.1636,-12.7751,145,-7.21,-5.28
2.72475,1.02246,146,0.8,2.16
-8.44067,-8.55544,147,-7.43,-5.55
1.95064,0.746276,148,0.74,1.6
-9.21967,-13.2332,149,-6.96,-4.59
2.76914,0.926555,150,0.67,1.9
-8.39443,-7.86952,151,-6.85,-5.16
2.37731,0.731829,152,0.65,2.07
-9.45034,-11.0149,153,-6.24,-4.3
2.9255,0.930576,154,0.64,1.96
-8.75975,-6.21556,155,-5.31,-5.39
2.03532,0.709489,156,0.62,1.72
-10.5495,-10.0795,157,-6.16,-5.14
3.1015,0.999894,158,0.64,2.2
-7.24446,-5.76467,159,-5.11,-4.33
2.47102,0.704556,160,0.53,2.26
-9.40444,-8.50437,161,-4.87,-4.8
3.21484,0.710006,162,0.42,2.3
-8.08926,-4.86854,163,-4.5,-5.69
2.17252,0.743995,164,0.48,1.81
-10.4701,-7.01151,165,-3.94,-6.11
2.74927,0.621404,166,0.45,1.79
-7.98853,-3.60206,167,-3.32,-5.34
2.11966,0.488512,168,0.4,1.84
-9.4912,-5.23928,169,-2.77,-5.32
3.3277,0.33,170,0.33,2.38
-8.21316,-2.80641,171,-2.5,-5.44
2.23548,0.358816,172,0.33,2.02
-8.67499,-4.67653,173,-2.8,-4.41
2.58098,0.367552,174,0.3,1.8
-8.22478,-1.99309,175,-1.78,-5.19
2.42437,0.18,176,0.18,2.16
-10.3259,-3.45847,177,-1.38,-5.55
3.0609,0.255444,178,0.21,2.31
-8.50235,-2.59639,179,-2.48,-5.25
2.27998,0.2,180,0.2,1.96
-9.6598,-3.21779,181,-1.82,-4.67
2.58973,0.202577,182,0.19,1.92
-7.22219,-1.53,183,-1.53,-4.49
1.78728,0.16,184,0.16,1.5
-7.3299,-2.14869,185,-1.51,-3.84
2.87482,0.333178,186,0.15,2.23
-8.13652,-1.54,187,-1.54,-5.92
2.8113,0.120098,188,0.12,2.64
-7.91669,-2.25908,189,-1.34,-4.37
3.00954,0.173743,190,0.13,2.37
-6.46419,-1.13,191,-1.13,-4.61
2.50689,0.177481,192,0.15,2.29
-7.43826,-1.82816,193,-1.09,-4.16
2.74965,0.214037,194,0.15,2.01
-6.80122,-0.990733,195,-0.99,-4.74
2.68426,0.133073,196,0.11,2.5
-7.637,-1.67508,197,-1.22,-4.71
2.66245,0.181009,198,0.09,1.9
-6.38941,-1.0,199,-1.0,-4.81
2.39497,0.0984455,200,0.09,2.23
-7.89716,-1.74356,201,-1.18,-4.51
3.16614,0.201573,202,0.1,2.56
-5.81719,-0.66,203,-0.66,-4.38
2.40241,0.082985,204,0.07,2.22
-7.35832,-1.06721,205,-0.61,-4.36
3.15818,0.060582,206,0.06,2.45
-5.85659,-0.54,207,-0.54,-4.47
2.47298,0.07,208,0.07,2.24
-7.09415,-1.23529,209,-0.79,-4.2
3.41522,0.100891,210,0.07,2.8
-5.37895,-0.75,211,-0.75,-4.2
2.38562,0.05,212,0.05,2.19
-6.59136,-0.868895,213,-0.37,-3.95
2.91083,0.06,214,0.06,2.35
-5.12299,-0.59,215,-0.59,-4.03
2.15264,0.05,216,0.05,1.94
-7.10241,-0.617678,217,-0.47,-4.7
2.73138,0.0751032,218,0.03,2.23
-5.01483,-0.44,219,-0.44,-3.77
2.11098,0.04,220,0.04,1.99
-6.48174,-0.530318,221,-0.18,-4.47
2.93561,0.03,222,0.03,2.38
-5.17934,-0.52,223,-0.52,-4.11
2.33688,0.0503918,224,0.03,2.22
-5.9641,-0.537414,225,-0.5,-3.89
2.90493,0.0500509,226,0.04,2.37
-4.82503,-0.15,227,-0.15,-3.55
2.03226,0.06,228,0.06,1.9
-5.91351,-0.301759,229,-0.24,-3.64
2.51652,0.0603997,230,0.02,2.05
-5.13287,-0.26,231,-0.26,-4.12
2.19404,0.02,232,0.02,2.03
-6.0308,-0.527076,233,-0.07,-4.12
2.68112,0.03,234,0.03,2.2
-4.33132,-0.0413608,235,-0.04,-3.72
2.37749,0.03,236,0.03,2.18
-5.34283,-0.309077,237,-0.2,-3.66
2.99265,0.03,238,0.03,2.48
-5.56795,-0.116077,239,-0.11,-4.65
2.68555,0.03,240,0.03,2.54
-5.47787,-0.562138,241,-0.26,-3.95
2.04859,0.02,242,0.02,1.66
-4.71217,-0.33,243,-0.33,-3.62
2.9152,0.02,244,0.02,2.79
-4.21697,-0.659683,245,-0.21,-2.94
2.94242,0.02,246,0.02,2.52
-4.12683,-0.25,247,-0.25,-3.33
2.43471,0.02,248,0.02,2.33
-5.27983,-0.444233,249,-0.32,-3.62
2.66771,0.0550972,250,0.02,2.28
-3.78985,-0.16,251,-0.16,-3.19
2.01707,0.02,252,0.02,1.91
-4.96994,-0.46191,253,-0.29,-3.51
2.26619,0.0567899,254,0.02,1.92
-4.50504,-0.31,255,-0.31,-3.71
2.83087,0.02,256,0.02,2.71
-4.14318,-0.26911,257,-0.14,-3.07
3.08497,0.02,258,0.02,2.81
-4.52453,-0.11,259,-0.11,-3.62
2.59872,0.03,260,0.03,2.48
-4.42342,-0.17071,261,-0.1,-3.5
2.2774,0.02,262,0.02,1.92
-4.17067,-0.1,263,-0.1,-3.33
2.12063,0.02,264,0.02,2.05
-4.45397,-0.0836551,265,-0.03,-3.01
2.77761,0.01,266,0.01,2.47
-3.58269,-0.08,267,-0.08,-3.03
2.01113,0.01,268,0.01,1.96
-4.27873,-0.1,269,-0.1,-3.25
2.61768,0.0,270,0.0,2.34
-3.70866,0.0,271,0.0,-3.3
2.7075,0.0,272,0.0,2.63
-3.42014,0.0,273,0.0,-2.78
2.54432,0.0,274,0.0,2.36
-3.6506,0.0,275,0.0,-3.43
2.00816,0.0,276,0.0,1.97
-3.60816,0.0,277,0.0,-3.26
2.16831,0.0,278,0.0,1.98
-3.52955,0.0,279,0.0,-3.32
2.22563,0.0,280,0.0,2.18
-3.35946,0.0,281,0.0,-2.84
2.24747,0.0,282,0.0,1.99
-2.78049,0.0,283,0.0,-2.59
2.2359,0.0,284,0.0,2.2
-3.27007,0.0,285,0.0,-2.82
2.33503,0.0,286,0.0,2.05
-3.00206,0.0,287,0.0,-2.88
2.00042,0.0,288,0.0,1.94
-3.68666,0.0,289,0.0,-3.34
2.10927,0.0,290,0.0,1.8
-4.03294,0.0,291,0.0,-3.84
1.96577,0.0,292,0.0,1.91
-3.41186,0.0,293,0.0,-3.06
2.52414,0.0,294,0.0,2.25
-2.80646,0.0,295,0.0,-2.64
1.83254,0.0,296,0.0,1.82
-3.17368,0.0,297,0.0,-2.86
2.05412,0.0,298,0.0,1.86
-3.23581,0.0,299,0.0,-3.08


==> csv/udis_pre/udis_ada1-38.csv <==
range,trg,src,new_src,new_trg
0,1.27,1.11,1.11,1.35598
1,-1.41,-2.38,-5.07561,-6.45648
2,1.76,2.33,3.6198,3.54924
3,-3.0,-3.88,-5.18992,-6.42645
4,1.46,2.15,2.16223,2.16214
5,-3.89,-4.19,-14.9035,-13.4839
6,1.42,1.48,1.84065,2.12552
7,-4.34,-3.46,-4.80011,-9.51006
8,1.6,1.45,1.58623,2.0787
9,-6.59,-5.12,-20.3279,-13.5369
10,1.49,1.51,1.51,1.79995
11,-8.63,-5.87,-17.4961,-19.1254
12,1.48,1.91,1.91,1.64077
13,-12.44,-4.49,-26.6521,-19.5441
14,1.74,1.59,1.60535,2.35165
15,-12.0,-4.42,-22.06,-23.3361
16,2.13,1.46,1.53247,2.54369
17,-12.1,-5.65,-24.0541,-19.291
18,3.15,1.44,2.03517,4.18198
19,-12.54,-8.21,-20.6512,-22.0096
20,3.82,1.44,3.24418,4.00764
21,-12.29,-8.92,-21.6243,-20.6511
22,3.36,1.4,2.80969,4.072
23,-11.24,-9.39,-18.8102,-20.1745
24,2.76,1.54,2.54792,2.9839
25,-10.41,-7.61,-17.3401,-19.8698
26,2.69,1.71,2.69215,3.01127
27,-11.28,-9.13,-17.2665,-19.6992
28,2.15,2.0,2.39062,2.37026
29,-11.65,-9.81,-18.5191,-21.481
30,2.55,1.64,1.88467,3.20196
31,-11.19,-10.08,-17.0377,-20.2113
32,2.28,1.77,1.77,2.67569
33,-11.32,-12.63,-19.2651,-20.3603
34,2.21,1.71,1.75439,2.60617
35,-12.27,-12.0,-17.6283,-23.4412
36,2.34,1.65,1.65,2.45941
37,-12.71,-11.86,-18.9644,-21.9318
38,2.1,1.55,1.55,2.69938
39,-12.82,-12.69,-17.5244,-24.6178
40,1.97,1.91,1.91,2.13779
41,-12.34,-11.74,-19.8933,-21.2794
42,1.99,1.81,1.81203,2.56008
43,-12.8,-11.65,-17.5004,-22.6539
44,1.76,1.8,1.80049,1.95194
45,-12.46,-12.21,-19.1613,-22.783
46,1.93,1.72,1.75331,2.61185
47,-15.44,-11.68,-16.7294,-23.6218
48,1.79,1.61,1.61,2.10289
49,-12.55,-14.37,-21.5347,-23.2081
50,1.82,1.35,1.35,2.10635
51,-13.49,-14.16,-18.0532,-23.6748
52,1.56,1.45,1.45228,1.81319
53,-14.82,-12.91,-20.6466,-24.2413
54,1.6,1.37,1.37,2.08743
55,-16.47,-13.88,-18.5521,-26.9282
56,1.55,1.5,1.5112,1.84732
57,-14.6,-13.39,-22.7106,-22.8503
58,1.45,1.47,1.50636,1.88638
59,-14.85,-13.74,-19.4704,-24.5143
60,1.61,1.53,1.53,2.08187
61,-13.84,-12.64,-21.788,-21.7092
62,1.44,1.63,1.65604,2.1436
63,-16.95,-13.28,-18.8563,-26.6127
64,1.54,1.7,1.7,1.61797
65,-14.87,-14.0,-22.727,-23.6229
66,1.36,1.38,1.38,1.90343
67,-14.32,-12.39,-17.7998,-23.7045
68,1.43,1.78,1.78007,1.64997
69,-16.42,-12.87,-22.0627,-26.2906
70,1.49,1.89,1.91246,1.92624
71,-14.67,-12.83,-19.1923,-23.4148
72,1.34,1.68,1.68,1.58748
73,-13.44,-13.12,-21.8234,-23.4997
74,1.33,1.55,1.55328,1.73415
75,-11.4,-14.27,-20.5675,-19.6783
76,1.38,1.42,1.42,1.46004
77,-13.36,-12.64,-20.4897,-22.3003
78,1.31,1.51,1.51618,1.73783
79,-12.12,-13.66,-19.0634,-20.3174
80,1.21,1.62,1.63489,1.40001
81,-10.92,-14.47,-22.8182,-18.3915
82,1.21,1.41,1.46527,1.59548
83,-11.13,-14.8,-20.0306,-19.5972
84,1.1,1.25,1.25,1.31601
85,-12.32,-13.04,-21.6161,-19.2361
86,1.18,1.44,1.48115,1.60369
87,-11.35,-16.38,-22.1677,-20.521
88,1.24,1.27,1.27753,1.26929
89,-10.85,-15.28,-24.0651,-17.7355
90,1.21,1.33,1.34371,1.66706
91,-9.35,-16.11,-21.5873,-17.368
92,1.12,1.39,1.40985,1.35949
93,-9.9,-13.64,-21.7554,-17.5709
94,1.02,1.3,1.33339,1.48363
95,-9.37,-15.35,-20.0263,-15.9907
96,0.99,1.38,1.42171,1.01446
97,-9.23,-12.66,-20.383,-16.3536
98,1.08,1.28,1.28,1.44981
99,-10.81,-14.31,-19.3436,-18.7357
100,0.97,1.26,1.28289,1.10802
101,-9.35,-14.26,-22.7064,-16.138
102,0.99,1.18,1.18894,1.39443
103,-7.6,-12.44,-17.6052,-14.6808
104,1.09,1.34,1.34,1.11138
105,-8.89,-11.89,-20.0182,-17.1735
106,1.0,1.17,1.20247,1.34853
107,-9.36,-11.68,-16.729,-15.7985
108,0.92,1.18,1.22831,1.18106
109,-6.26,-11.86,-20.4424,-13.4755
110,0.87,1.08,1.10338,0.937977
111,-7.75,-11.86,-17.3345,-14.5181
112,0.82,1.13,1.13,1.01511
113,-6.33,-10.5,-18.0417,-12.8917
114,0.73,1.19,1.20084,1.12855
115,-5.55,-11.61,-17.6302,-12.215
116,0.75,1.1,1.1,0.753686
117,-7.21,-12.71,-19.0818,-11.9289
118,0.75,1.06,1.08437,0.95915
119,-5.0,-8.77,-13.8662,-10.9925
120,0.72,1.11,1.11,0.790075
121,-4.43,-10.55,-16.5549,-9.95859
122,0.6,0.9,0.92271,0.806033
123,-5.35,-10.07,-14.3383,-9.98305
124,0.56,0.95,0.95,0.56
125,-3.5,-9.16,-15.3776,-9.20038
126,0.62,0.95,0.965452,0.810752
127,-4.3,-11.23,-14.9527,-9.27757
128,0.57,0.93,0.93,0.655731
129,-3.07,-9.48,-16.4446,-7.09191
130,0.56,0.91,0.919722,0.940442
131,-3.25,-9.19,-13.2372,-7.11041
132,0.52,0.83,0.83,0.675008
133,-2.51,-9.6,-16.966,-6.85455
134,0.47,0.79,0.79,0.605236
135,-3.14,-7.26,-12.2071,-6.75831
136,0.44,0.82,0.82,0.524635
137,-2.03,-7.02,-13.3219,-7.0126
138,0.4,0.77,0.792806,0.517958
139,-2.73,-8.63,-13.2204,-5.95611
140,0.39,0.86,0.956022,0.556786
141,-1.95,-7.63,-12.6397,-6.08579
142,0.43,0.81,0.870033,0.602587
143,-0.98,-7.17,-11.1182,-4.06786
144,0.35,0.81,0.819414,0.35
145,-1.52,-7.21,-11.1471,-3.96641
146,0.23,0.8,0.807484,0.275888
147,-1.63,-7.43,-10.5444,-3.79131
148,0.24,0.74,0.74,0.343762
149,-0.81,-6.96,-11.1263,-2.17114
150,0.17,0.67,0.67,0.272825
151,-1.07,-6.85,-9.43892,-2.5303
152,0.21,0.65,0.65,0.21
153,-0.55,-6.24,-10.8874,-1.53108
154,0.14,0.64,0.643199,0.194911
155,-0.81,-5.31,-7.79128,-2.62869
156,0.1,0.62,0.644897,0.1
157,-0.43,-6.16,-10.4462,-1.17795
158,0.11,0.64,0.64,0.11
159,-0.59,-5.11,-7.46687,-1.54564
160,0.12,0.53,0.564389,0.12
161,-0.23,-4.87,-9.07358,-1.10821
162,0.08,0.42,0.42,0.08
163,-0.71,-4.5,-7.03201,-1.40851
164,0.08,0.48,0.48,0.08
165,-0.32,-3.94,-8.22979,-0.812985
166,0.08,0.45,0.45,0.08
167,-0.28,-3.32,-5.88712,-0.85488
168,0.07,0.4,0.4,0.0715892
169,-0.24,-2.77,-6.00904,-0.435558
170,0.04,0.33,0.332987,0.04
171,-0.17,-2.5,-4.46248,-0.176364
172,0.05,0.33,0.33,0.137517
173,-0.22,-2.8,-4.50201,-0.26054
174,0.05,0.3,0.309805,0.05
175,-0.37,-1.78,-2.79079,-0.406467
176,0.04,0.18,0.18,0.04
177,-0.13,-1.38,-3.14049,-0.237223
178,0.03,0.21,0.21,0.03
179,-0.23,-2.48,-3.30009,-0.477916
180,0.02,0.2,0.2,0.02
181,-0.28,-1.82,-3.62972,-0.45444
182,0.02,0.19,0.19,0.02
183,-0.11,-1.53,-2.19156,-0.424213
184,0.03,0.16,0.16,0.03
185,-0.24,-1.51,-3.00563,-0.414686
186,0.02,0.15,0.15,0.02
187,-0.02,-1.54,-2.13894,-0.506602
188,0.02,0.12,0.12,0.02
189,-0.26,-1.34,-2.65325,-0.377513
190,0.01,0.13,0.13,0.01
191,-0.05,-1.13,-1.93506,-0.297871
192,0.01,0.15,0.15,0.01
193,-0.13,-1.09,-1.96492,-0.26301
194,0.01,0.15,0.15,0.01
195,-0.13,-0.99,-1.7813,-0.371435
196,0.01,0.11,0.11,0.01
197,-0.02,-1.22,-1.96121,-0.218477
198,0.01,0.09,0.0941848,0.01
199,-0.02,-1.0,-1.44736,-0.267762
200,0.01,0.09,0.09,0.01
201,-0.14,-1.18,-1.77641,-0.298457
202,0.02,0.1,0.1,0.02
203,-0.02,-0.66,-1.06259,-0.27366
204,0.03,0.07,0.07,0.03
205,-0.01,-0.61,-0.962706,-0.117779
206,0.01,0.06,0.06,0.01
207,-0.01,-0.54,-0.965683,-0.129184
208,0.0,0.07,0.07,0.0
209,0.0,-0.79,-1.13503,0.0
210,0.0,0.07,0.07,0.0
211,0.0,-0.75,-1.08527,0.0
212,0.0,0.05,0.05,0.0
213,0.0,-0.37,-0.456702,0.0
214,0.0,0.06,0.06,0.0
215,0.0,-0.59,-0.59,0.0
216,0.0,0.05,0.05,0.0
217,0.0,-0.47,-0.808414,0.0
218,0.0,0.03,0.03,0.0
219,0.0,-0.44,-0.654699,0.0
220,0.0,0.04,0.04,0.0
221,0.0,-0.18,-0.381973,0.0
222,0.0,0.03,0.03,0.0
223,0.0,-0.52,-0.815149,0.0
224,0.0,0.03,0.03,0.0
225,0.0,-0.5,-0.623635,0.0
226,0.0,0.04,0.0757795,0.0
227,0.0,-0.15,-0.15,0.0
228,0.0,0.06,0.0690985,0.0
229,0.0,-0.24,-0.447919,0.0
230,0.0,0.02,0.02,0.0
231,0.0,-0.26,-0.260921,0.0
232,0.0,0.02,0.02,0.0
233,0.0,-0.07,-0.187079,0.0
234,0.0,0.03,0.03,0.0
235,0.0,-0.04,-0.211373,0.0
236,0.0,0.03,0.03,0.0
237,0.0,-0.2,-0.258905,0.0
238,0.0,0.03,0.03,0.0
239,0.0,-0.11,-0.11,0.0
240,0.0,0.03,0.03,0.0
241,0.0,-0.26,-0.298905,0.0
242,0.0,0.02,0.02,0.0
243,0.0,-0.33,-0.33,0.0
244,0.0,0.02,0.02,0.0
245,0.0,-0.21,-0.482843,0.0
246,0.0,0.02,0.02,0.0
247,0.0,-0.25,-0.398667,0.0
248,0.0,0.02,0.02,0.0
249,0.0,-0.32,-0.633724,0.0
250,0.0,0.02,0.02,0.0
251,0.0,-0.16,-0.477353,0.0
252,0.0,0.02,0.02,0.0
253,0.0,-0.29,-0.304985,0.0
254,0.0,0.02,0.02,0.0
255,0.0,-0.31,-0.468754,0.0
256,0.0,0.02,0.02,0.0
257,0.0,-0.14,-0.14,0.0
258,0.0,0.02,0.02,0.0
259,0.0,-0.11,-0.11,0.0
260,0.0,0.03,0.03,0.0
261,0.0,-0.1,-0.1,0.0
262,0.0,0.02,0.02,0.0
263,0.0,-0.1,-0.1,0.0
264,0.0,0.02,0.02,0.0
265,0.0,-0.03,-0.03,0.0
266,0.0,0.01,0.01,0.0
267,0.0,-0.08,-0.08,0.0
268,0.0,0.01,0.01,0.0
269,0.0,-0.1,-0.269987,0.0
270,0.0,0.0,0.0,0.0
271,0.0,0.0,0.0,0.0
272,0.0,0.0,0.0,0.0
273,0.0,0.0,0.0,0.0
274,0.0,0.0,0.0,0.0
275,0.0,0.0,0.0,0.0
276,0.0,0.0,0.0,0.0
277,0.0,0.0,0.0,0.0
278,0.0,0.0,0.0,0.0
279,0.0,0.0,0.0,0.0
280,0.0,0.0,0.0,0.0
281,0.0,0.0,0.0,0.0
282,0.0,0.0,0.0,0.0
283,0.0,0.0,0.0,0.0
284,0.0,0.0,0.0,0.0
285,0.0,0.0,0.0,0.0
286,0.0,0.0,0.0,0.0
287,0.0,0.0,0.0,0.0
288,0.0,0.0,0.0,0.0
289,0.0,0.0,0.0,0.0
290,0.0,0.0,0.0,0.0
291,0.0,0.0,0.0,0.0
292,0.0,0.0,0.0,0.0
293,0.0,0.0,0.0,0.0
294,0.0,0.0,0.0,0.0
295,0.0,0.0,0.0,0.0
296,0.0,0.0,0.0,0.0
297,0.0,0.0,0.0,0.0
298,0.0,0.0,0.0,0.0
299,0.0,0.0,0.0,0.0


==> csv/udis_pre/udis_ada1-49.csv <==
range,trg,src,new_src,new_trg
0,0.96,1.11,6.97876,0.96
1,-1.75,-2.38,-2.38,-117.3
2,1.93,2.33,2.44991,34.0696
3,-3.44,-3.88,-15.4982,-105.904
4,1.72,2.15,4.98486,255.792
5,-5.73,-4.19,-4.42732,-102.15
6,1.78,1.48,1.53741,298.557
7,-6.92,-3.46,-15.8825,-165.02
8,2.11,1.45,2.52269,201.339
9,-6.04,-5.12,-5.37336,-115.868
10,2.53,1.51,1.53156,196.413
11,-6.58,-5.87,-18.1214,-89.8646
12,2.43,1.91,2.66547,98.4816
13,-5.48,-4.49,-4.74048,-99.1618
14,2.85,1.59,1.60564,51.3683
15,-5.01,-4.42,-15.9135,-54.1923
16,2.59,1.46,2.80921,35.1729
17,-6.16,-5.65,-5.88498,-54.841
18,2.96,1.44,1.4853,5.72522
19,-7.57,-8.21,-19.1979,-50.7269
20,2.57,1.44,3.3395,4.96838
21,-8.27,-8.92,-9.1449,-62.448
22,2.65,1.4,1.44431,2.65
23,-7.78,-9.39,-20.2477,-55.8235
24,1.99,1.54,3.62569,1.99
25,-9.7,-7.61,-7.8326,-42.6175
26,2.06,1.71,1.75433,2.06
27,-11.37,-9.13,-19.9697,-40.5888
28,2.06,2.0,4.12813,2.06
29,-12.82,-9.81,-10.0308,-13.6773
30,2.24,1.64,1.68564,2.24
31,-13.54,-10.08,-20.9176,-14.3503
32,2.0,1.77,3.88409,2.0
33,-14.02,-12.63,-12.8503,-14.02
34,1.76,1.71,1.75703,1.76
35,-14.68,-12.0,-22.8358,-14.68
36,1.78,1.65,3.78768,1.78
37,-13.56,-11.86,-12.0803,-13.56
38,1.76,1.55,1.59521,1.76
39,-14.68,-12.69,-23.5093,-14.68
40,1.58,1.91,4.04236,1.58
41,-13.07,-11.74,-11.9626,-13.07
42,1.88,1.81,1.85477,1.88
43,-17.76,-11.65,-22.4769,-17.76
44,1.47,1.8,3.91955,1.47
45,-17.17,-12.21,-12.4322,-17.17
46,1.45,1.72,1.76665,1.45
47,-15.97,-11.68,-22.5135,-15.97
48,2.48,1.61,3.74609,2.48
49,-13.24,-14.37,-14.5926,-13.24
50,2.16,1.35,1.39269,2.16
51,-12.6,-14.16,-24.9893,-12.6
52,2.86,1.45,3.5812,2.86
53,-14.27,-12.91,-13.1327,-14.27
54,1.69,1.37,1.41262,1.69
55,-13.86,-13.88,-24.7197,-13.86
56,1.68,1.5,3.62835,1.68
57,-16.25,-13.39,-13.6111,-16.25
58,1.74,1.47,1.5145,1.74
59,-16.43,-13.74,-24.582,-16.43
60,1.86,1.53,3.66376,1.86
61,-14.62,-12.64,-12.8597,-14.62
62,1.68,1.63,1.67522,1.68
63,-16.82,-13.28,-24.1215,-16.82
64,2.03,1.7,3.82637,2.03
65,-14.8,-14.0,-14.2201,-14.8
66,2.26,1.38,1.42734,2.26
67,-14.69,-12.39,-23.2235,-14.69
68,1.96,1.78,3.91228,1.96
69,-15.35,-12.87,-13.0914,-15.35
70,1.48,1.89,1.93814,1.48
71,-15.44,-12.83,-23.6706,-15.44
72,1.9,1.68,3.7978,1.9
73,-15.91,-13.12,-13.3416,-15.91
74,1.69,1.55,1.59357,1.69
75,-15.71,-14.27,-25.1101,-15.71
76,1.75,1.42,3.55499,1.75
77,-13.89,-12.64,-12.8614,-13.89
78,1.69,1.51,1.55529,1.69
79,-15.24,-13.66,-24.4833,-15.24
80,1.71,1.62,3.76714,1.71
81,-13.15,-14.47,-14.6899,-13.15
82,1.34,1.41,1.45501,1.34
83,-14.43,-14.8,-25.6189,-14.43
84,1.53,1.25,3.38341,1.53
85,-14.53,-13.04,-13.2589,-14.53
86,1.55,1.44,1.48596,1.55
87,-13.15,-16.38,-27.2084,-13.15
88,1.34,1.27,3.41584,1.34
89,-15.18,-15.28,-15.5003,-15.18
90,1.48,1.33,1.37742,1.48
91,-14.39,-16.11,-26.8161,-14.39
92,1.75,1.39,3.51078,1.75
93,-17.15,-13.64,-13.86,-17.15
94,1.63,1.3,1.34828,1.63
95,-16.32,-15.35,-26.0595,-16.32
96,1.4,1.38,3.4607,1.4
97,-12.49,-12.66,-12.881,-12.49
98,1.45,1.28,1.32592,1.45
99,-14.97,-14.31,-24.5859,-14.97
100,1.86,1.26,3.29594,1.86
101,-14.73,-14.26,-14.4812,-14.73
102,1.45,1.18,1.22591,1.45
103,-14.98,-12.44,-22.3841,-14.98
104,1.54,1.34,3.27105,1.54
105,-13.35,-11.89,-12.111,-13.35
106,1.5,1.17,1.21436,1.5
107,-13.52,-11.68,-21.522,-13.52
108,1.66,1.18,3.09664,1.66
109,-14.92,-11.86,-12.0816,-14.92
110,1.49,1.08,1.12501,1.49
111,-14.07,-11.86,-21.2556,-14.07
112,1.41,1.13,2.94831,1.41
113,-14.51,-10.5,-10.7215,-14.51
114,1.53,1.19,1.23281,1.53
115,-12.9,-11.61,-20.6746,-12.9
116,1.39,1.1,2.85917,1.39
117,-15.4,-12.71,-12.9322,-15.4
118,1.34,1.06,1.10264,1.34
119,-14.56,-8.77,-17.612,-14.56
120,1.34,1.11,2.85738,1.34
121,-13.05,-10.55,-10.7729,-13.05
122,1.63,0.9,0.942814,1.63
123,-15.37,-10.07,-18.6862,-15.37
124,1.48,0.95,2.58992,1.48
125,-9.62,-9.16,-9.38235,-9.62
126,1.28,0.95,0.992733,1.28
127,-12.06,-11.23,-19.1892,-12.06
128,1.7,0.93,2.45864,1.7
129,-13.63,-9.48,-9.70066,-13.63
130,1.78,0.91,0.953047,1.78
131,-13.56,-9.19,-16.9336,-13.56
132,1.43,0.83,2.30579,1.43
133,-12.94,-9.6,-9.82091,-12.94
134,1.59,0.79,0.835455,1.59
135,-14.32,-7.26,-14.5547,-14.32
136,1.41,0.82,2.22768,1.41
137,-12.14,-7.02,-7.24202,-12.14
138,1.35,0.77,0.812483,1.35
139,-12.35,-8.63,-15.5915,-12.35
140,1.27,0.86,2.21125,1.27
141,-12.74,-7.63,-7.85352,-12.74
142,1.54,0.81,0.85366,1.54
143,-12.1,-7.17,-13.6952,-12.1
144,1.49,0.81,2.08662,1.49
145,-13.97,-7.21,-7.43194,-13.97
146,1.57,0.8,0.8449,1.57
147,-15.46,-7.43,-13.7332,-15.46
148,1.48,0.74,1.94,1.48
149,-12.56,-6.96,-7.18102,-12.56
150,1.29,0.67,0.713077,1.29
151,-13.04,-6.85,-12.6996,-13.04
152,1.41,0.65,1.80506,1.41
153,-13.61,-6.24,-6.46182,-13.61
154,1.42,0.64,0.683746,1.42
155,-13.21,-5.31,-10.6056,-13.21
156,1.43,0.62,1.62779,1.43
157,-13.06,-6.16,-6.38176,-13.06
158,1.57,0.64,0.685121,1.57
159,-12.72,-5.11,-9.85861,-12.72
160,1.71,0.53,1.4511,1.71
161,-14.13,-4.87,-4.98008,-14.13
162,1.46,0.42,0.44306,1.46
163,-14.0,-4.5,-8.69512,-14.0
164,1.38,0.48,1.31643,1.38
165,-13.97,-3.94,-4.04907,-13.97
166,1.36,0.45,0.473311,1.36
167,-15.46,-3.32,-7.18328,-15.46
168,1.62,0.4,1.10164,1.62
169,-13.53,-2.77,-2.77,-13.53
170,1.46,0.33,0.330085,1.46
171,-15.29,-2.5,-5.37347,-15.29
172,1.45,0.33,0.878715,1.45
173,-12.71,-2.8,-2.8,-12.71
174,1.47,0.3,0.300454,1.47
175,-12.65,-1.78,-4.1001,-12.65
176,1.27,0.18,0.5502,1.27
177,-12.61,-1.38,-1.38,-12.61
178,1.44,0.21,0.210026,1.44
179,-14.05,-2.48,-4.24862,-14.05
180,1.51,0.2,0.523569,1.51
181,-14.52,-1.82,-1.82,-14.52
182,1.28,0.19,0.190069,1.28
183,-11.52,-1.53,-2.96791,-11.52
184,1.29,0.16,0.442444,1.29
185,-12.72,-1.51,-1.51,-12.72
186,1.46,0.15,0.151419,1.46
187,-13.63,-1.54,-2.97195,-13.63
188,1.59,0.12,0.357984,1.59
189,-13.04,-1.34,-1.34,-13.04
190,1.4,0.13,0.13,1.4
191,-12.85,-1.13,-2.23164,-12.85
192,1.33,0.15,0.36788,1.33
193,-14.28,-1.09,-1.09,-14.28
194,1.67,0.15,0.150658,1.67
195,-12.47,-0.99,-1.98207,-12.47
196,1.38,0.11,0.308435,1.38
197,-11.65,-1.22,-1.22,-11.65
198,1.92,0.09,0.09,1.92
199,-12.28,-1.0,-1.88452,-12.28
200,1.59,0.09,0.244136,1.59
201,-12.82,-1.18,-1.18,-12.82
202,1.25,0.1,0.1,1.25
203,-12.1,-0.66,-1.43442,-12.1
204,1.53,0.07,0.221779,1.53
205,-11.96,-0.61,-0.61,-11.96
206,2.01,0.06,0.06,2.01
207,-13.0,-0.54,-1.20553,-13.0
208,1.4,0.07,0.196589,1.4
209,-11.56,-0.79,-0.79,-11.56
210,1.25,0.07,0.0703079,1.25
211,-12.45,-0.75,-1.41681,-12.45
212,1.47,0.05,0.154913,1.47
213,-11.96,-0.37,-0.37,-11.96
214,1.38,0.06,0.0600775,1.38
215,-11.58,-0.59,-1.14668,-11.58
216,1.83,0.05,0.133511,1.83
217,-11.02,-0.47,-0.47,-11.02
218,1.35,0.03,0.03,1.35
219,-11.49,-0.44,-0.772591,-11.49
220,1.63,0.04,0.103727,1.63
221,-13.66,-0.18,-0.18,-13.66
222,1.32,0.03,0.03,1.32
223,-12.85,-0.52,-0.8489,-12.85
224,1.9,0.03,0.0946816,1.9
225,-12.26,-0.5,-0.5,-12.26
226,1.86,0.04,0.04,1.86
227,-11.33,-0.15,-0.479108,-11.33
228,1.48,0.06,0.127483,1.48
229,-12.44,-0.24,-0.24,-12.44
230,1.79,0.02,0.02,1.79
231,-11.61,-0.26,-0.477992,-11.61
232,1.69,0.02,0.0676135,1.69
233,-13.01,-0.07,-0.07,-13.01
234,1.29,0.03,0.03,1.29
235,-12.73,-0.04,-0.259739,-12.73
236,1.8,0.03,0.0755086,1.8
237,-11.35,-0.2,-0.2,-11.35
238,1.6,0.03,0.03,1.6
239,-11.84,-0.11,-0.331852,-11.84
240,1.46,0.03,0.0735757,1.46
241,-13.07,-0.26,-0.26,-13.07
242,1.77,0.02,0.0203011,1.77
243,-12.77,-0.33,-0.551801,-12.77
244,1.68,0.02,0.0610135,1.68
245,-12.01,-0.21,-0.21,-12.01
246,1.72,0.02,0.02,1.72
247,-12.35,-0.25,-0.471274,-12.35
248,1.72,0.02,0.0621222,1.72
249,-12.29,-0.32,-0.32,-12.29
250,1.91,0.02,0.02,1.91
251,-12.59,-0.16,-0.379551,-12.59
252,1.38,0.02,0.0633816,1.38
253,-11.51,-0.29,-0.29,-11.51
254,1.55,0.02,0.02,1.55
255,-12.01,-0.31,-0.530188,-12.01
256,1.7,0.02,0.0633635,1.7
257,-11.3,-0.14,-0.14,-11.3
258,1.76,0.02,0.02,1.76
259,-12.24,-0.11,-0.331991,-12.24
260,1.62,0.03,0.0730286,1.62
261,-11.35,-0.1,-0.1,-11.35
262,1.99,0.02,0.02,1.99
263,-11.24,-0.1,-0.21076,-11.24
264,2.11,0.02,0.0425215,2.11
265,-13.42,-0.03,-0.03,-13.42
266,1.64,0.01,0.01,1.64
267,-12.87,-0.08,-0.190742,-12.87
268,1.59,0.01,0.0308431,1.59
269,-12.19,-0.1,-0.1,-12.19
270,1.82,0.0,0.0,1.82
271,-11.73,0.0,0.0,-11.73
272,2.02,0.0,0.0,2.02
273,-13.15,0.0,0.0,-13.15
274,1.79,0.0,0.0,1.79
275,-10.34,0.0,0.0,-10.34
276,1.4,0.0,0.0,1.4
277,-11.79,0.0,0.0,-11.79
278,1.96,0.0,0.0,1.96
279,-10.83,0.0,0.0,-10.83
280,1.88,0.0,0.0,1.88
281,-10.68,0.0,0.0,-10.68
282,1.82,0.0,0.0,1.82
283,-11.63,0.0,0.0,-11.63
284,1.67,0.0,0.0,1.67
285,-11.02,0.0,0.0,-11.02
286,1.59,0.0,0.0,1.59
287,-12.65,0.0,0.0,-12.65
288,1.56,0.0,0.0,1.56
289,-11.52,0.0,0.0,-11.52
290,1.76,0.0,0.0,1.76
291,-11.07,0.0,0.0,-11.07
292,1.47,0.0,0.0,1.47
293,-10.45,0.0,0.0,-10.45
294,1.5,0.0,0.0,1.5
295,-10.67,0.0,0.0,-10.67
296,1.57,0.0,0.0,1.57
297,-12.62,0.0,0.0,-12.62
298,1.46,0.0,0.0,1.46
299,-10.01,0.0,0.0,-10.01


==> csv/udis_pre/udis_ada1-57.csv <==
range,trg,src,new_src,new_trg
0,1.13,1.11,1.11,2.07488
1,-2.24,-2.38,-2.51987,-2.24
2,1.7,2.33,2.33,2.65839
3,-4.83,-3.88,-12.2657,-9.61372
4,1.63,2.15,3.35553,2.63919
5,-7.14,-4.19,-4.3627,-11.9178
6,1.55,1.48,1.50458,2.54599
7,-9.75,-3.46,-17.7426,-15.647
8,1.42,1.45,1.86087,2.87011
9,-9.72,-5.12,-5.41282,-15.6272
10,1.38,1.51,1.517,2.84482
11,-8.56,-5.87,-22.7113,-14.6054
12,1.49,1.91,1.91478,3.21447
13,-9.08,-4.49,-4.83423,-15.131
14,1.36,1.59,1.59,3.07171
15,-9.14,-4.42,-21.2152,-15.3218
16,1.56,1.46,1.46,2.97173
17,-11.04,-5.65,-5.99281,-17.2373
18,1.54,1.44,1.44,2.9546
19,-11.8,-8.21,-25.1073,-18.1219
20,1.7,1.44,1.44,2.55553
21,-10.75,-8.92,-9.26691,-17.0657
22,2.12,1.4,1.4,2.96617
23,-11.51,-9.39,-26.3222,-17.8445
24,2.57,1.54,1.54,2.70083
25,-12.72,-7.61,-7.95852,-19.0551
26,2.69,1.71,1.71,2.8434
27,-12.16,-9.13,-26.0906,-18.4108
28,1.75,2.0,2.0,1.75
29,-12.0,-9.81,-10.1584,-18.264
30,2.11,1.64,1.64,2.11437
31,-14.18,-10.08,-27.066,-20.3951
32,2.16,1.77,1.77,2.16
33,-13.73,-12.63,-12.9781,-19.9408
34,1.7,1.71,1.71,1.7
35,-14.2,-12.0,-28.9901,-20.2898
36,1.68,1.65,1.65,1.68
37,-12.48,-11.86,-12.2074,-18.6753
38,1.59,1.55,1.55,1.59
39,-14.39,-12.69,-29.6838,-20.4808
40,1.6,1.91,1.91,1.6
41,-13.83,-11.74,-12.0875,-20.0346
42,1.56,1.81,1.81,1.56
43,-13.75,-11.65,-28.6461,-19.8163
44,1.42,1.8,1.8,1.42
45,-14.58,-12.21,-12.5563,-20.7699
46,1.57,1.72,1.72,1.57
47,-15.4,-11.68,-28.6824,-21.4713
48,1.31,1.61,1.61,1.31
49,-16.49,-14.37,-14.7151,-22.6879
50,1.45,1.35,1.35,1.45
51,-16.61,-14.16,-31.1657,-22.6672
52,1.39,1.45,1.45,1.39
53,-15.77,-12.91,-13.2557,-21.974
54,1.44,1.37,1.37,1.44
55,-16.29,-13.88,-30.8847,-22.367
56,1.57,1.5,1.5,1.57
57,-14.83,-13.39,-13.7356,-21.0454
58,1.55,1.47,1.47,1.55
59,-17.04,-13.74,-30.7511,-23.1133
60,1.37,1.53,1.53,1.37
61,-16.69,-12.64,-12.9874,-22.9056
62,1.32,1.63,1.63,1.32
63,-16.57,-13.28,-30.2903,-22.6462
64,1.36,1.7,1.7,1.36
65,-14.85,-14.0,-14.3451,-21.064
66,1.29,1.38,1.38,1.29
67,-15.99,-12.39,-29.3932,-22.0779
68,1.23,1.78,1.78,1.23
69,-19.96,-12.87,-13.2154,-26.1692
70,1.38,1.89,1.89,1.38094
71,-13.04,-12.83,-29.8314,-19.1376
72,1.3,1.68,1.68,1.30009
73,-15.86,-13.12,-13.4665,-22.0658
74,1.33,1.55,1.55,1.33
75,-14.91,-14.27,-31.2687,-21.0117
76,1.24,1.42,1.42,1.24
77,-14.15,-12.64,-12.985,-20.3587
78,1.28,1.51,1.51,1.28
79,-14.69,-13.66,-30.6455,-20.7829
80,1.35,1.62,1.62,1.35
81,-14.44,-14.47,-14.8163,-20.6342
82,1.24,1.41,1.41,1.24
83,-16.1,-14.8,-31.7903,-22.1722
84,1.36,1.25,1.25,1.36
85,-13.72,-13.04,-13.3881,-19.9175
86,1.25,1.44,1.44,1.25
87,-15.05,-16.38,-33.3699,-21.134
88,1.26,1.27,1.27,1.26
89,-13.23,-15.28,-15.628,-19.4266
90,1.36,1.33,1.33,1.36
91,-14.93,-16.11,-32.9269,-20.992
92,1.27,1.39,1.39,1.27
93,-15.85,-13.64,-13.9904,-22.0505
94,1.27,1.3,1.3,1.27
95,-12.59,-15.35,-32.1576,-18.6531
96,1.28,1.38,1.38,1.28
97,-12.35,-12.66,-13.0091,-18.5499
98,1.21,1.28,1.28,1.21
99,-13.81,-14.31,-30.4305,-19.8777
100,1.32,1.26,1.26,1.32
101,-12.51,-14.26,-14.6063,-18.7216
102,1.21,1.18,1.18,1.21
103,-11.51,-12.44,-28.0402,-17.5936
104,1.33,1.34,1.34,1.33
105,-13.88,-11.89,-12.2374,-20.0874
106,1.3,1.17,1.17,1.3
107,-12.99,-11.68,-27.1044,-19.0828
108,1.21,1.18,1.18,1.21
109,-13.17,-11.86,-12.2081,-19.3825
110,1.22,1.08,1.08,1.22
111,-11.14,-11.86,-26.5951,-17.2347
112,1.33,1.13,1.13,1.33
113,-13.28,-10.5,-10.8479,-19.4961
114,1.22,1.19,1.19,1.22
115,-10.57,-11.61,-25.8323,-16.6728
116,1.4,1.1,1.1,1.4
117,-12.11,-12.71,-13.0601,-18.3153
118,1.26,1.06,1.06,1.26
119,-10.51,-8.77,-22.6579,-16.5938
120,1.22,1.11,1.11,1.22
121,-13.35,-10.55,-10.9003,-19.5689
122,1.32,0.9,0.9,1.32
123,-11.16,-10.07,-23.6046,-17.2359
124,1.3,0.95,0.95,1.3
125,-11.93,-9.16,-9.51004,-18.1367
126,1.29,0.95,0.95,1.29
127,-10.11,-11.23,-23.7244,-16.1869
128,1.38,0.93,0.93,1.38
129,-10.66,-9.48,-9.83049,-16.8613
130,1.39,0.91,0.91,1.39
131,-9.47,-9.19,-21.3368,-15.5375
132,1.42,0.83,0.83,1.42
133,-9.35,-9.6,-9.94868,-15.5597
134,1.44,0.79,0.79,1.44
135,-8.02,-7.26,-18.7023,-14.0905
136,1.44,0.82,0.82,1.44
137,-9.54,-7.02,-7.36762,-15.7514
138,1.38,0.77,0.77,1.38
139,-9.72,-8.63,-19.5521,-15.7931
140,1.37,0.86,0.86,1.37
141,-9.0,-7.63,-7.97704,-15.2057
142,1.36,0.81,0.81,1.36
143,-9.01,-7.17,-17.3947,-15.0906
144,1.51,0.81,0.81,1.51
145,-8.59,-7.21,-7.55689,-14.7937
146,1.53,0.8,0.8,1.53
147,-8.0,-7.43,-17.2993,-14.0776
148,1.48,0.74,0.74,1.48
149,-7.56,-6.96,-7.30849,-13.7602
150,1.87,0.67,0.67,1.87
151,-7.56,-6.85,-16.0285,-13.645
152,1.49,0.65,0.65,1.49
153,-8.62,-6.24,-6.58999,-14.8089
154,1.58,0.64,0.64,1.58
155,-7.45,-5.31,-13.6165,-13.5306
156,1.59,0.62,0.62,1.59
157,-7.84,-6.16,-6.50848,-14.0489
158,1.56,0.64,0.64,1.56
159,-7.47,-5.11,-12.5521,-13.5511
160,1.63,0.53,0.53,1.63
161,-9.97,-4.87,-5.04295,-16.1726
162,1.54,0.42,0.42,1.54
163,-8.01,-4.5,-11.0902,-14.0832
164,1.66,0.48,0.48,1.66
165,-7.48,-3.94,-4.1124,-13.6925
166,1.82,0.45,0.45,1.82
167,-6.62,-3.32,-9.38451,-12.7047
168,1.61,0.4,0.4,1.61
169,-7.95,-2.77,-2.77,-14.1711
170,1.66,0.33,0.33,1.66
171,-6.15,-2.5,-7.01172,-12.2328
172,1.78,0.33,0.33,1.78
173,-7.55,-2.8,-2.8,-13.6319
174,2.17,0.3,0.3,2.17
175,-6.41,-1.78,-5.42117,-12.4857
176,1.86,0.18,0.18,1.86
177,-7.4,-1.38,-1.38,-13.3649
178,1.88,0.21,0.21,1.88263
179,-5.47,-2.48,-5.25469,-11.4396
180,1.86,0.2,0.2,1.86
181,-6.63,-1.82,-1.82,-12.5846
182,1.69,0.19,0.19,1.69246
183,-6.46,-1.53,-3.7816,-12.4172
184,1.73,0.16,0.16,1.73
185,-6.0,-1.51,-1.51,-11.7159
186,1.75,0.15,0.15,1.75
187,-6.13,-1.54,-3.79514,-11.9631
188,1.94,0.12,0.12,1.94
189,-4.86,-1.34,-1.34,-10.5635
190,1.74,0.13,0.13,1.74
191,-6.14,-1.13,-2.85816,-11.7416
192,1.83,0.15,0.15,1.83
193,-4.68,-1.09,-1.09,-10.3769
194,1.92,0.15,0.15,1.92476
195,-5.55,-0.99,-2.54359,-11.0151
196,1.64,0.11,0.11,1.64
197,-5.13,-1.22,-1.22,-10.7075
198,1.89,0.09,0.09,1.89021
199,-4.98,-1.0,-2.38606,-10.3134
200,1.47,0.09,0.09,1.47
201,-4.92,-1.18,-1.18,-10.3877
202,1.9,0.1,0.1,1.9
203,-5.16,-0.66,-1.8739,-10.3692
204,1.61,0.07,0.07,1.61
205,-4.85,-0.61,-0.61,-10.191
206,1.69,0.06,0.06,1.69
207,-4.4,-0.54,-1.58447,-9.47443
208,1.78,0.07,0.07,1.78
209,-4.51,-0.79,-0.79,-9.59545
210,1.39,0.07,0.07,1.39
211,-4.39,-0.75,-1.79506,-9.47887
212,1.48,0.05,0.05,1.48
213,-4.19,-0.37,-0.37,-9.14772
214,1.6,0.06,0.06,1.6
215,-5.25,-0.59,-1.4602,-10.2171
216,1.66,0.05,0.05,1.66
217,-3.23,-0.47,-0.47,-8.07252
218,1.46,0.03,0.03,1.46
219,-3.51,-0.44,-0.962126,-8.35509
220,1.43,0.04,0.04,1.43
221,-3.21,-0.18,-0.18,-7.92008
222,1.57,0.03,0.03,1.57
223,-4.23,-0.52,-1.04216,-8.94605
224,1.55,0.03,0.03,1.55
225,-4.04,-0.5,-0.5,-8.62858
226,1.33,0.04,0.04,1.33
227,-3.39,-0.15,-0.671977,-7.86901
228,1.26,0.06,0.06,1.26633
229,-3.76,-0.24,-0.24,-8.09371
230,1.21,0.02,0.02,1.21
231,-3.17,-0.26,-0.607463,-7.64279
232,1.26,0.02,0.02,1.26484
233,-4.04,-0.07,-0.07,-8.37364
234,1.55,0.03,0.03,1.55
235,-2.93,-0.04,-0.384691,-7.27699
236,1.36,0.03,0.03,1.36
237,-2.69,-0.2,-0.2,-6.78593
238,1.3,0.03,0.03,1.3
239,-2.42,-0.11,-0.455002,-6.50968
240,1.28,0.03,0.03,1.28
241,-3.09,-0.26,-0.26,-6.94201
242,1.13,0.02,0.02,1.13
243,-2.74,-0.33,-0.673521,-6.70567
244,1.06,0.02,0.02,1.06
245,-2.67,-0.21,-0.21,-6.14764
246,1.05,0.02,0.02,1.05
247,-2.36,-0.25,-0.591596,-5.95912
248,1.07,0.02,0.02,1.07
249,-3.48,-0.32,-0.32,-6.83616
250,1.26,0.02,0.02,1.26
251,-1.93,-0.16,-0.501717,-5.53164
252,1.16,0.02,0.02,1.16
253,-2.25,-0.29,-0.29,-5.60778
254,1.01,0.02,0.02,1.01
255,-2.45,-0.31,-0.649639,-5.79415
256,0.89,0.02,0.02,0.89
257,-2.17,-0.14,-0.14,-5.3956
258,0.85,0.02,0.02,0.85
259,-2.1,-0.11,-0.450962,-5.0823
260,0.89,0.03,0.03,0.89
261,-2.38,-0.1,-0.1,-5.36107
262,0.79,0.02,0.02,0.79
263,-2.06,-0.1,-0.270503,-4.911
264,0.84,0.02,0.02,0.84
265,-1.95,-0.03,-0.03,-4.79714
266,0.84,0.01,0.01,0.84
267,-1.93,-0.08,-0.250085,-4.66391
268,0.71,0.01,0.01,0.71
269,-1.58,-0.1,-0.1,-4.42605
270,0.68,0.0,0.0,0.68
271,-1.32,0.0,0.0,-3.81043
272,0.82,0.0,0.0,0.82
273,-1.75,0.0,0.0,-4.3587
274,0.7,0.0,0.0,0.7
275,-1.2,0.0,0.0,-3.5609
276,0.71,0.0,0.0,0.71
277,-1.16,0.0,0.0,-3.52393
278,0.63,0.0,0.0,0.63
279,-1.73,0.0,0.0,-3.97012
280,0.69,0.0,0.0,0.69
281,-1.56,0.0,0.0,-3.80527
282,0.65,0.0,0.0,0.65
283,-1.12,0.0,0.0,-3.23556
284,0.67,0.0,0.0,0.67
285,-1.19,0.0,0.0,-3.17594
286,0.55,0.0,0.0,0.55
287,-1.32,0.0,0.0,-3.0579
288,0.41,0.0,0.0,0.41
289,-0.98,0.0,0.0,-2.84212
290,0.39,0.0,0.0,0.39
291,-1.06,0.0,0.0,-2.55275
292,0.46,0.0,0.0,0.46
293,-0.97,0.0,0.0,-2.83026
294,0.34,0.0,0.0,0.34
295,-1.84,0.0,0.0,-3.20904
296,0.36,0.0,0.0,0.36
297,-0.96,0.0,0.0,-2.68865
298,0.43,0.0,0.0,0.43
299,-1.43,0.0,0.0,-2.79015


==> csv/udis_pre/udis_ada1-80.csv <==
range,trg,src,new_src,new_trg
0,1.04,1.11,6.63508,1.07663
1,-2.21,-2.38,-3.32026,-2.25138
2,2.04,2.33,7.62548,5.58696
3,-3.65,-3.88,-3.89893,-3.73256
4,2.08,2.15,8.50587,5.19369
5,-6.56,-4.19,-7.63903,-6.59153
6,2.3,1.48,9.09447,8.74096
7,-7.33,-3.46,-4.30914,-7.33
8,1.88,1.45,7.54306,7.5189
9,-5.2,-5.12,-6.18333,-5.20032
10,2.09,1.51,10.0561,10.8233
11,-4.64,-5.87,-5.89074,-4.64
12,2.64,1.91,4.91871,10.3707
13,-6.17,-4.49,-5.19986,-6.17
14,2.08,1.59,10.9035,11.8367
15,-6.41,-4.42,-4.43284,-6.41
16,2.52,1.46,5.14926,11.1746
17,-9.56,-5.65,-5.65116,-9.56
18,1.8,1.44,10.8745,11.8755
19,-10.32,-8.21,-8.21005,-10.32
20,1.63,1.44,5.06385,10.555
21,-8.96,-8.92,-8.92,-8.96
22,1.86,1.4,10.9289,12.0427
23,-9.33,-9.39,-9.39,-9.33
24,2.14,1.54,5.13507,11.1675
25,-9.25,-7.61,-7.61,-9.25
26,2.42,1.71,11.295,12.6455
27,-7.65,-9.13,-9.13,-7.65
28,2.5,2.0,5.6145,11.557
29,-8.28,-9.81,-9.81,-8.28
30,2.72,1.64,11.238,12.9514
31,-8.16,-10.08,-10.08,-8.16
32,2.01,1.77,5.36998,11.0696
33,-7.22,-12.63,-12.63,-7.22
34,1.6,1.71,11.3076,11.8299
35,-5.89,-12.0,-12.0,-5.89
36,1.82,1.65,5.25501,10.8829
37,-6.82,-11.86,-11.86,-6.82
38,1.78,1.55,11.1449,12.0135
39,-6.39,-12.69,-12.69,-6.39
40,1.59,1.91,5.51111,10.6668
41,-6.64,-11.74,-11.74,-6.64
42,1.74,1.81,11.4073,11.9693
43,-6.12,-11.65,-11.65,-6.12
44,1.69,1.8,5.40727,10.7797
45,-6.2,-12.21,-12.21,-6.2
46,1.91,1.72,11.3151,12.1392
47,-5.19,-11.68,-11.68,-5.19
48,2.06,1.61,5.22671,11.1473
49,-6.17,-14.37,-14.37,-6.17
50,1.99,1.35,10.9491,12.2271
51,-5.37,-14.16,-14.16,-5.37
52,1.74,1.45,5.05748,10.8302
53,-6.39,-12.91,-12.91,-6.39
54,2.0,1.37,10.972,12.2403
55,-6.67,-13.88,-13.88,-6.67
56,1.89,1.5,5.10702,10.9664
57,-5.95,-13.39,-13.39,-5.95
58,1.89,1.47,11.0686,12.1299
59,-7.2,-13.74,-13.74,-7.2
60,2.8,1.53,5.14208,11.8772
61,-8.39,-12.64,-12.64,-8.39
62,1.94,1.63,11.2334,12.1844
63,-9.75,-13.28,-13.28,-9.75
64,2.3,1.7,5.29297,11.3681
65,-9.3,-14.0,-14.0,-9.3
66,2.19,1.38,10.9795,12.4282
67,-9.44,-12.39,-12.39,-9.44
68,2.1,1.78,5.3921,11.1688
69,-7.77,-12.87,-12.87,-7.77
70,1.99,1.89,11.4867,12.2324
71,-10.94,-12.83,-12.83,-10.94
72,1.65,1.68,5.27803,10.7225
73,-9.42,-13.12,-13.12,-9.42
74,2.04,1.55,11.1501,12.2845
75,-11.44,-14.27,-14.27,-11.44
76,1.86,1.42,5.02712,10.9287
77,-11.24,-12.64,-12.64,-11.24
78,1.6,1.51,11.1072,11.8518
79,-10.59,-13.66,-13.66,-10.59
80,2.28,1.62,5.22333,11.3456
81,-12.54,-14.47,-14.47,-12.54
82,1.73,1.41,11.0042,11.9873
83,-11.88,-14.8,-14.8,-11.88
84,1.72,1.25,4.86457,10.7832
85,-12.9,-13.04,-13.04,-12.9
86,2.01,1.44,11.0397,12.2787
87,-12.12,-16.38,-16.38,-12.12
88,1.67,1.27,4.88066,10.7245
89,-13.94,-15.28,-15.28,-13.94
90,1.87,1.33,10.9316,12.1367
91,-12.93,-16.11,-16.11,-12.93
92,1.59,1.39,4.96656,10.6444
93,-12.25,-13.64,-13.64,-12.25
94,1.57,1.3,10.8067,11.8406
95,-14.28,-15.35,-15.35,-14.28
96,1.65,1.38,4.9099,10.701
97,-13.42,-12.66,-12.66,-13.42
98,1.66,1.28,10.3972,11.9304
99,-12.45,-14.31,-14.31,-12.45
100,2.0,1.26,4.69403,11.0544
101,-16.8,-14.26,-14.26,-16.8
102,2.01,1.18,10.0021,12.2747
103,-13.03,-12.44,-12.44,-13.03
104,1.32,1.34,4.62399,10.3706
105,-13.88,-11.89,-11.89,-13.88
106,1.7,1.17,9.89562,11.9556
107,-19.57,-11.68,-11.68,-19.57
108,1.58,1.18,4.44448,10.6285
109,-13.83,-11.86,-11.86,-13.83
110,2.23,1.08,9.41587,12.4728
111,-13.33,-11.86,-11.86,-13.33
112,1.7,1.13,4.20948,10.7451
113,-14.18,-10.5,-10.5,-14.18
114,1.47,1.19,9.23628,11.7184
115,-16.98,-11.61,-11.61,-16.98
116,1.82,1.1,4.11108,10.8623
117,-17.19,-12.71,-12.71,-17.19
118,1.98,1.06,8.90753,12.2278
119,-15.87,-8.77,-8.77,-15.87
120,1.92,1.11,4.09048,10.9599
121,-16.88,-10.55,-10.55,-16.88
122,1.7,0.9,8.55709,11.9501
123,-17.49,-10.07,-10.07,-17.49
124,1.6,0.95,3.7524,10.6489
125,-14.18,-9.16,-9.16,-14.18
126,1.78,0.95,8.1183,12.0212
127,-16.2,-11.23,-11.23,-16.2
128,1.65,0.93,3.60094,10.6918
129,-15.75,-9.48,-9.48,-15.75
130,1.71,0.91,7.7884,11.9427
131,-17.83,-9.19,-9.19,-17.83
132,1.39,0.83,3.39316,10.4345
133,-18.95,-9.6,-9.6,-18.95
134,1.63,0.79,7.3775,11.8491
135,-15.76,-7.26,-7.26,-15.76
136,1.51,0.82,3.27592,10.558
137,-18.97,-7.02,-7.02,-18.97
138,1.64,0.77,7.06168,11.8466
139,-18.01,-8.63,-8.63,-18.01
140,1.31,0.86,3.2117,10.3723
141,-14.59,-7.63,-7.63,-14.59
142,1.46,0.81,6.71474,11.6637
143,-17.15,-7.17,-7.17,-17.15
144,1.43,0.81,3.05628,10.4984
145,-16.81,-7.21,-7.21,-16.81
146,1.22,0.8,6.40967,11.4228
147,-15.8,-7.43,-7.43,-15.8
148,1.3,0.74,2.85382,10.3769
149,-16.9,-6.96,-6.96,-16.9
150,1.35,0.67,5.89338,11.5543
151,-16.61,-6.85,-6.85,-16.61
152,1.3,0.65,2.68642,10.3756
153,-15.69,-6.24,-6.24,-15.69
154,1.46,0.64,5.37657,11.6723
155,-21.49,-5.31,-5.31,-21.49
156,1.61,0.62,2.41688,10.6886
157,-14.77,-6.16,-6.16,-14.77
158,1.46,0.64,4.89038,11.6743
159,-16.58,-5.11,-5.11,-16.58
160,1.34,0.53,2.09339,10.4163
161,-18.55,-4.87,-4.87,-18.55
162,1.45,0.42,4.1506,11.6688
163,-16.99,-4.5,-4.5,-16.99
164,1.48,0.48,1.899,10.5603
165,-17.41,-3.94,-3.94,-17.41
166,1.38,0.45,3.98612,11.4166
167,-17.54,-3.32,-3.32,-17.54
168,1.26,0.4,1.61231,10.3363
169,-16.84,-2.77,-2.77,-16.84
170,1.28,0.33,2.95537,11.3248
171,-16.2,-2.5,-2.5,-16.2
172,1.23,0.33,1.20238,10.3068
173,-15.79,-2.8,-2.8,-15.79
174,1.38,0.3,2.43909,11.4175
175,-16.64,-1.78,-1.78,-16.64
176,1.41,0.18,0.771139,10.4792
177,-16.34,-1.38,-1.38,-16.34
178,1.22,0.21,1.76694,11.2609
179,-16.72,-2.48,-2.48,-16.72
180,1.12,0.2,0.719332,10.1851
181,-16.63,-1.82,-1.82,-16.63
182,1.17,0.19,1.45408,11.208
183,-14.47,-1.53,-1.53,-14.47
184,1.31,0.16,0.614194,10.3728
185,-17.4,-1.51,-1.51,-17.4
186,1.46,0.15,1.41326,11.5016
187,-15.84,-1.54,-1.54,-15.84
188,1.37,0.12,0.502488,10.4334
189,-16.44,-1.34,-1.34,-16.44
190,1.29,0.13,1.10132,11.3187
191,-15.52,-1.13,-1.13,-15.52
192,1.23,0.15,0.497149,10.2993
193,-17.78,-1.09,-1.09,-17.78
194,1.31,0.15,1.02221,11.3432
195,-19.3,-0.99,-0.99,-19.3
196,1.17,0.11,0.426394,10.2373
197,-13.37,-1.22,-1.22,-13.37
198,1.21,0.09,0.867025,11.2378
199,-16.14,-1.0,-1.0,-16.14
200,1.34,0.09,0.334423,10.4169
201,-17.17,-1.18,-1.18,-17.17
202,1.22,0.1,0.782391,11.2482
203,-18.37,-0.66,-0.66,-18.37
204,1.24,0.07,0.312794,10.3158
205,-14.79,-0.61,-0.61,-14.79
206,1.27,0.06,0.644302,11.314
207,-14.9,-0.54,-0.54,-14.9
208,1.21,0.07,0.276754,10.2818
209,-16.94,-0.79,-0.79,-16.94
210,1.34,0.07,0.65398,11.3843
211,-16.34,-0.75,-0.75,-16.34
212,1.29,0.05,0.224252,10.3722
213,-14.82,-0.37,-0.37,-14.82
214,1.29,0.06,0.545497,11.3458
215,-14.27,-0.59,-0.59,-14.27
216,1.24,0.05,0.188063,10.3112
217,-15.04,-0.47,-0.47,-15.04
218,1.46,0.03,0.321776,11.5339
219,-13.9,-0.44,-0.44,-13.9
220,1.21,0.04,0.145303,10.2957
221,-15.27,-0.18,-0.18,-15.27
222,1.42,0.03,0.321947,11.5048
223,-16.37,-0.52,-0.52,-16.37
224,1.44,0.03,0.134001,10.5255
225,-17.59,-0.5,-0.5,-17.59
226,1.37,0.04,0.332883,11.4469
227,-15.67,-0.15,-0.15,-15.67
228,1.18,0.06,0.164692,10.2616
229,-12.63,-0.24,-0.24,-12.63
230,1.3,0.02,0.214128,11.3797
231,-15.16,-0.26,-0.26,-15.16
232,1.22,0.02,0.0892382,10.2941
233,-15.84,-0.07,-0.07,-15.84
234,1.34,0.03,0.224133,11.4032
235,-14.19,-0.04,-0.04,-14.19
236,1.32,0.03,0.099052,10.3879
237,-15.7,-0.2,-0.2,-15.7
238,1.27,0.03,0.223782,11.3389
239,-14.52,-0.11,-0.11,-14.52
240,1.36,0.03,0.100301,10.4213
241,-15.45,-0.26,-0.26,-15.45
242,1.29,0.02,0.213782,11.3447
243,-17.61,-0.33,-0.33,-17.61
244,1.36,0.02,0.0900709,10.4208
245,-16.31,-0.21,-0.21,-16.31
246,1.43,0.02,0.213353,11.478
247,-13.99,-0.25,-0.25,-13.99
248,1.42,0.02,0.0916009,10.4958
249,-14.97,-0.32,-0.32,-14.97
250,1.31,0.02,0.214162,11.3358
251,-11.75,-0.16,-0.16,-11.75
252,1.32,0.02,0.0892152,10.4043
253,-15.34,-0.29,-0.29,-15.34
254,1.34,0.02,0.213949,11.3562
255,-17.02,-0.31,-0.31,-17.02
256,1.27,0.02,0.0908678,10.3697
257,-12.07,-0.14,-0.14,-12.07
258,1.35,0.02,0.214244,11.3485
259,-15.18,-0.11,-0.11,-15.18
260,1.21,0.03,0.0997254,10.3053
261,-14.39,-0.1,-0.1,-14.39
262,1.38,0.02,0.11755,11.3893
263,-15.71,-0.1,-0.1,-15.71
264,1.25,0.02,0.0548252,10.3447
265,-13.33,-0.03,-0.03,-13.33
266,1.38,0.01,0.107668,11.3948
267,-15.28,-0.08,-0.08,-15.28
268,1.18,0.01,0.0444137,10.2677
269,-14.44,-0.1,-0.1,-14.44
270,1.24,0.0,0.0,11.2661
271,-14.7,0.0,0.0,-14.7
272,1.31,0.0,0.0,10.3982
273,-14.25,0.0,0.0,-14.25
274,1.22,0.0,0.0,11.26
275,-14.21,0.0,0.0,-14.21
276,1.26,0.0,0.0,10.3482
277,-14.54,0.0,0.0,-14.54
278,1.24,0.0,0.0,11.2806
279,-14.48,0.0,0.0,-14.48
280,1.54,0.0,0.0,10.6188
281,-14.18,0.0,0.0,-14.18
282,1.51,0.0,0.0,11.5364
283,-14.4,0.0,0.0,-14.4
284,1.4,0.0,0.0,10.4828
285,-14.5,0.0,0.0,-14.5
286,1.15,0.0,0.0,11.175
287,-14.56,0.0,0.0,-14.56
288,1.57,0.0,0.0,10.6377
289,-13.81,0.0,0.0,-13.81
290,1.25,0.0,0.0,11.2695
291,-14.63,0.0,0.0,-14.63
292,1.29,0.0,0.0,10.3675
293,-14.06,0.0,0.0,-14.06
294,1.47,0.0,0.0,11.2888
295,-14.72,0.0,0.0,-14.72
296,1.31,0.0,0.0,10.3952
297,-13.1,0.0,0.0,-13.1
298,1.28,0.0,0.0,11.0923
299,-13.43,0.0,0.0,-13.43


==> csv/udis_pre/udis_ada1-91.csv <==
range,trg,src,new_src,new_trg
0,0.91,1.11,1.11,0.91
1,-2.3,-2.38,-23.6808,-2.74142
2,1.94,2.33,8.16079,2.72159
3,-3.21,-3.88,-25.6255,-8.21157
4,1.68,2.15,2.26776,2.80797
5,-5.79,-4.19,-31.8369,-10.6914
6,1.81,1.48,10.6353,2.13751
7,-6.85,-3.46,-21.6735,-10.5777
8,2.32,1.45,1.63796,2.38317
9,-6.62,-5.12,-22.1404,-11.0645
10,3.29,1.51,7.48456,3.29997
11,-5.15,-5.87,-15.7154,-8.91657
12,3.45,1.91,2.03648,3.45008
13,-4.94,-4.49,-11.9997,-12.0139
14,3.82,1.59,3.37561,3.82451
15,-4.67,-4.42,-10.1111,-12.4543
16,3.16,1.46,1.49979,3.17018
17,-4.31,-5.65,-11.2087,-12.9602
18,3.42,1.44,1.59358,3.42
19,-4.81,-8.21,-13.3163,-13.7429
20,2.91,1.44,1.44492,2.91
21,-6.71,-8.92,-14.178,-15.7075
22,2.7,1.4,1.4,2.7
23,-7.69,-9.39,-14.4069,-16.7745
24,2.32,1.54,1.54,2.32
25,-8.36,-7.61,-12.8385,-17.4475
26,1.99,1.71,1.71,1.99
27,-11.98,-9.13,-14.1393,-21.0761
28,1.85,2.0,2.0,1.85
29,-12.92,-9.81,-15.0264,-22.0154
30,1.52,1.64,1.64,1.52
31,-13.04,-10.08,-15.0929,-22.0917
32,1.58,1.77,1.77,1.58
33,-13.23,-12.63,-17.8398,-22.3135
34,1.59,1.71,1.71,1.59
35,-16.3,-12.0,-17.0098,-25.3633
36,1.63,1.65,1.65,1.63
37,-13.89,-11.86,-17.0626,-22.9574
38,1.3,1.55,1.55,1.3
39,-15.34,-12.69,-17.6952,-24.404
40,1.9,1.91,1.91,1.9
41,-18.4,-11.74,-16.9455,-27.5145
42,1.66,1.81,1.81,1.66
43,-17.41,-11.65,-16.653,-26.4645
44,1.98,1.8,1.8,1.98152
45,-15.74,-12.21,-17.4145,-24.7964
46,1.81,1.72,1.72,1.81
47,-17.66,-11.68,-16.6827,-26.7055
48,2.37,1.61,1.61,2.37
49,-18.32,-14.37,-19.5746,-27.4164
50,2.75,1.35,1.35,2.75
51,-14.36,-14.16,-19.1565,-23.4184
52,2.27,1.45,1.45,2.27
53,-15.65,-12.91,-18.1182,-24.7298
54,1.67,1.37,1.37,1.67
55,-15.55,-13.88,-18.8817,-24.6339
56,2.2,1.5,1.5,2.2
57,-14.33,-13.39,-18.5974,-23.412
58,2.32,1.47,1.47,2.32
59,-15.6,-13.74,-18.7414,-24.6318
60,2.6,1.53,1.53,2.6
61,-15.42,-12.64,-17.8474,-24.5071
62,2.14,1.63,1.63,2.14
63,-14.09,-13.28,-18.2886,-23.1554
64,1.8,1.7,1.7,1.8
65,-13.88,-14.0,-19.2045,-22.9557
66,2.07,1.38,1.38,2.07
67,-15.18,-12.39,-17.3997,-24.2262
68,1.84,1.78,1.78,1.84
69,-15.3,-12.87,-18.0712,-24.3911
70,2.11,1.89,1.89,2.11
71,-14.17,-12.83,-17.8347,-23.2701
72,2.19,1.68,1.68,2.19
73,-13.03,-13.12,-18.3195,-22.1413
74,2.1,1.55,1.55,2.1
75,-16.62,-14.27,-19.2759,-25.6997
76,2.14,1.42,1.42,2.14
77,-14.79,-12.64,-17.8435,-23.8843
78,2.53,1.51,1.51,2.53
79,-15.51,-13.66,-18.6566,-24.6148
80,2.51,1.62,1.62,2.51
81,-15.68,-14.47,-19.6716,-24.7716
82,1.94,1.41,1.41,1.94
83,-15.92,-14.8,-19.8031,-24.9791
84,1.6,1.25,1.25,1.6
85,-15.79,-13.04,-18.2422,-24.9041
86,2.31,1.44,1.44,2.31
87,-12.11,-16.38,-21.3835,-21.152
88,2.45,1.27,1.27,2.45077
89,-14.55,-15.28,-20.4935,-23.6422
90,1.85,1.33,1.33,1.85
91,-14.82,-16.11,-21.0674,-23.8951
92,1.72,1.39,1.39,1.72
93,-15.89,-13.64,-18.8041,-24.9849
94,1.75,1.3,1.3,1.75
95,-14.73,-15.35,-20.3137,-23.7618
96,1.75,1.38,1.38,1.7502
97,-15.5,-12.66,-17.7737,-24.5718
98,2.0,1.28,1.28,2.0
99,-14.51,-14.31,-19.0778,-23.6211
100,1.71,1.26,1.26,1.71
101,-14.36,-14.26,-19.2114,-23.4749
102,1.84,1.18,1.18,1.84
103,-17.01,-12.44,-17.0586,-26.0661
104,1.68,1.34,1.34,1.68
105,-17.34,-11.89,-16.6252,-26.391
106,1.35,1.17,1.17,1.35
107,-15.29,-11.68,-16.241,-24.3865
108,1.56,1.18,1.18,1.56
109,-15.98,-11.86,-16.4344,-25.0619
110,1.62,1.08,1.08,1.62
111,-16.02,-11.86,-16.2092,-25.0778
112,1.49,1.13,1.13,1.49
113,-16.48,-10.5,-14.9218,-25.5453
114,1.8,1.19,1.19,1.80009
115,-14.34,-11.61,-15.8063,-23.4323
116,1.51,1.1,1.1,1.51
117,-13.71,-12.71,-17.0259,-22.7984
118,1.65,1.06,1.06,1.65
119,-15.84,-8.77,-12.8722,-24.9108
120,1.6,1.11,1.11,1.6
121,-20.13,-10.55,-14.8147,-29.2167
122,1.72,0.9,0.9,1.72
123,-14.58,-10.07,-14.0746,-23.6672
124,1.37,0.95,0.95,1.37
125,-18.83,-9.16,-13.1669,-27.9178
126,1.35,0.95,0.95,1.35
127,-15.77,-11.23,-14.9363,-24.7963
128,1.32,0.93,0.93,1.32
129,-16.74,-9.48,-13.2788,-25.8567
130,1.5,0.91,0.91,1.5
131,-16.33,-9.19,-12.7978,-25.3916
132,1.48,0.83,0.83,1.48
133,-17.5,-9.6,-13.2462,-26.6127
134,1.61,0.79,0.79,1.61
135,-16.19,-7.26,-10.6656,-25.2361
136,1.79,0.82,0.82,1.79
137,-17.1,-7.02,-10.4575,-26.1756
138,1.68,0.77,0.77,1.68
139,-17.46,-8.63,-11.8882,-26.5179
140,1.35,0.86,0.86,1.35
141,-19.32,-7.63,-10.9659,-28.3857
142,1.36,0.81,0.81,1.36
143,-16.84,-7.17,-10.2284,-25.9167
144,1.39,0.81,0.81,1.39
145,-16.16,-7.21,-10.3378,-25.2537
146,1.22,0.8,0.8,1.22
147,-17.68,-7.43,-10.3906,-26.7702
148,1.28,0.74,0.74,1.28
149,-16.76,-6.96,-9.93083,-25.8084
150,1.34,0.67,0.67,1.34
151,-17.46,-6.85,-9.60954,-26.5396
152,1.39,0.65,0.65,1.39
153,-17.73,-6.24,-9.05181,-26.77
154,1.32,0.64,0.64,1.32
155,-17.54,-5.31,-7.81816,-26.6085
156,1.14,0.62,0.62,1.14
157,-16.96,-6.16,-8.65728,-26.0422
158,1.49,0.64,0.64,1.49
159,-17.3,-5.11,-7.31018,-26.3755
160,1.12,0.53,0.53,1.12
161,-19.47,-4.87,-7.05839,-28.534
162,1.3,0.42,0.42,1.3
163,-15.41,-4.5,-6.45336,-24.5063
164,1.31,0.48,0.48,1.31
165,-19.1,-3.94,-5.96999,-28.1886
166,1.21,0.45,0.45,1.21
167,-17.51,-3.32,-5.12337,-26.5887
168,1.18,0.4,0.4,1.18
169,-17.51,-2.77,-4.43718,-26.5725
170,1.16,0.33,0.33,1.16079
171,-17.58,-2.5,-3.80075,-26.6485
172,1.16,0.33,0.33,1.16
173,-16.71,-2.8,-4.05137,-25.7696
174,1.35,0.3,0.3,1.35
175,-18.58,-1.78,-2.83274,-27.6322
176,1.27,0.18,0.18,1.27
177,-17.57,-1.38,-2.26726,-26.6601
178,1.31,0.21,0.21,1.31
179,-17.68,-2.48,-3.28126,-26.7328
180,1.17,0.2,0.2,1.17017
181,-17.82,-1.82,-2.60345,-26.8712
182,1.17,0.19,0.19,1.17155
183,-17.95,-1.53,-2.18006,-27.0162
184,1.15,0.16,0.16,1.15
185,-16.24,-1.51,-2.18608,-25.3164
186,1.21,0.15,0.15,1.21
187,-16.45,-1.54,-2.19045,-25.5301
188,1.12,0.12,0.12,1.12
189,-16.35,-1.34,-1.91413,-25.4129
190,1.23,0.13,0.13,1.23
191,-18.46,-1.13,-1.62974,-27.5342
192,1.18,0.15,0.15,1.18
193,-15.49,-1.09,-1.55815,-24.5461
194,1.15,0.15,0.15,1.15
195,-17.59,-0.99,-1.44092,-26.6693
196,1.14,0.11,0.11,1.14
197,-16.66,-1.22,-1.68907,-25.7398
198,1.16,0.09,0.09,1.16
199,-16.47,-1.0,-1.39898,-25.5129
200,1.18,0.09,0.09,1.18
201,-17.62,-1.18,-1.54412,-26.6885
202,1.15,0.1,0.1,1.15
203,-16.32,-0.66,-1.00998,-25.3559
204,1.31,0.07,0.07,1.31
205,-17.01,-0.61,-0.921688,-26.1051
206,1.15,0.06,0.06,1.15
207,-17.56,-0.54,-0.840364,-26.6487
208,1.13,0.07,0.07,1.13
209,-17.37,-0.79,-1.10119,-26.4682
210,1.12,0.07,0.07,1.12
211,-17.48,-0.75,-1.04918,-26.5254
212,1.13,0.05,0.05,1.13
213,-20.11,-0.37,-0.628868,-29.1928
214,1.41,0.06,0.06,1.41
215,-15.31,-0.59,-0.839498,-24.3541
216,1.15,0.05,0.05,1.15
217,-16.35,-0.47,-0.677266,-25.4205
218,1.21,0.03,0.03,1.21004
219,-17.22,-0.44,-0.58864,-26.2757
220,1.27,0.04,0.04,1.27
221,-15.67,-0.18,-0.334995,-24.7608
222,1.16,0.03,0.03,1.16
223,-18.7,-0.52,-0.66855,-27.8041
224,1.4,0.03,0.03,1.4
225,-16.08,-0.5,-0.655941,-25.1554
226,1.18,0.04,0.04,1.18
227,-15.78,-0.15,-0.29987,-24.8507
228,1.14,0.06,0.06,1.14
229,-16.43,-0.24,-0.397971,-25.5031
230,1.21,0.02,0.02,1.21
231,-18.68,-0.26,-0.359978,-27.7577
232,1.19,0.02,0.02,1.19
233,-16.07,-0.07,-0.175005,-25.1336
234,1.25,0.03,0.03,1.25
235,-16.19,-0.04,-0.141753,-25.2563
236,1.41,0.03,0.03,1.41
237,-17.21,-0.2,-0.30469,-26.3082
238,1.21,0.03,0.03,1.21
239,-16.33,-0.11,-0.211413,-25.3683
240,1.24,0.03,0.03,1.24
241,-14.29,-0.26,-0.365323,-23.3512
242,1.23,0.02,0.02,1.23
243,-16.85,-0.33,-0.43083,-25.9411
244,1.28,0.02,0.02,1.28
245,-15.61,-0.21,-0.315133,-24.7376
246,1.19,0.02,0.02,1.19
247,-16.34,-0.25,-0.349984,-25.4055
248,1.48,0.02,0.02,1.48196
249,-15.87,-0.32,-0.424731,-24.9369
250,1.29,0.02,0.02,1.29075
251,-13.81,-0.16,-0.260681,-22.8641
252,1.15,0.02,0.02,1.1505
253,-14.38,-0.29,-0.394881,-23.47
254,1.14,0.02,0.02,1.14
255,-18.27,-0.31,-0.411103,-27.3107
256,1.12,0.02,0.02,1.12
257,-16.63,-0.14,-0.245273,-25.7388
258,1.36,0.02,0.02,1.36
259,-15.39,-0.11,-0.210662,-24.4606
260,1.19,0.03,0.03,1.19
261,-17.45,-0.1,-0.205211,-26.5163
262,1.2,0.02,0.02,1.2
263,-15.77,-0.1,-0.150919,-24.8223
264,1.26,0.02,0.02,1.26
265,-13.86,-0.03,-0.0820902,-22.9192
266,1.17,0.01,0.01,1.17
267,-13.63,-0.08,-0.129897,-22.678
268,1.2,0.01,0.01,1.2
269,-15.59,-0.1,-0.151175,-24.7067
270,1.22,0.0,0.0,1.22
271,-14.31,0.0,0.0,-23.3695
272,1.36,0.0,0.0,1.36
273,-13.35,0.0,0.0,-22.4447
274,1.09,0.0,0.0,1.09
275,-15.06,0.0,0.0,-24.141
276,1.21,0.0,0.0,1.21
277,-13.52,0.0,0.0,-22.5914
278,1.28,0.0,0.0,1.28
279,-15.87,0.0,0.0,-24.9353
280,1.32,0.0,0.0,1.32
281,-14.85,0.0,0.0,-23.9502
282,1.29,0.0,0.0,1.29
283,-13.79,0.0,0.0,-22.89
284,1.12,0.0,0.0,1.12
285,-14.76,0.0,0.0,-23.8048
286,1.25,0.0,0.0,1.25
287,-13.57,0.0,0.0,-22.6006
288,1.22,0.0,0.0,1.22
289,-14.27,0.0,0.0,-23.3488
290,1.32,0.0,0.0,1.32
291,-13.5,0.0,0.0,-22.5758
292,1.24,0.0,0.0,1.24
293,-13.54,0.0,0.0,-22.6239
294,1.36,0.0,0.0,1.36
295,-14.69,0.0,0.0,-23.7433
296,1.24,0.0,0.0,1.24
297,-12.97,0.0,0.0,-22.0738
298,1.19,0.0,0.0,1.19
299,-14.27,0.0,0.0,-23.3151

